The ZTF-ULTRASAT experiment: Characterizing the non-transients in ULTRASAT's high cadence survey

The forthcoming launch of the Ultraviolet Transient Astronomy Satellite (ULTRASAT) will transform our understanding of the transient ultraviolet sky by increasing our ability to identify transients due to its unprecedented 204 deg2 field of view. While rapid (extragalactic) transients are a priority science area for the mission, flaring stars and AGN can often contaminate searches for such objects. To prepare for these challenges, the Zwicky Transient Facility (ZTF)-ULTRASAT experiment observed five fields at high cadence over three nights, in close proximity to ULTRASAT's three northern high-cadence fields. A real-time filter identified seven transient candidates, of which five were persistent variable sources and two were spurious. Periods and amplitudes derived from the ZTF Source Classification Project (SCoPe) showed that three candidates were RR Lyrae stars with short periods and high amplitudes, while the remaining two displayed flaring behavior. We demonstrate that short-timescale, high-amplitude variables can systematically mimic transient alerts in high-cadence UV surveys, and we provide a concrete strategy to this contamination using pre-existing machine learning catalogs.

==> LightcurveAndClassFigures/ZTF18aajtlgu_photometry.csv <==
"id","mjd","mag","magerr","limiting_mag","filter","instrument_name","flux","fluxerr"
108244149,59313.44730320014,,,20.196866055340674,ztfr,ZTF,,30.286813123345322
108244150,59313.47087959992,,,20.336299896240234,ztfg,ZTF,,26.636676820810063
108244151,59315.319571800064,20.189899444580078,0.2144380062818527,20.203530831776437,ztfg,ZTF,30.481772833859676,6.020293479929906
108244152,59315.44826389989,,,19.58699128872889,ztfr,ZTF,,53.11332433202717
108244224,59315.49562499998,,,18.008699417114258,ztfi,ZTF,,227.25855092897103
108244153,59317.430428199936,,,20.710899353027344,ztfr,ZTF,,18.86428107787747
108244154,59317.46991899982,,,20.952299118041992,ztfg,ZTF,,15.10359573714766
108244155,59320.44878470013,,,20.729900360107422,ztfg,ZTF,,18.537017330286915
108244156,59320.47019679984,,,20.395700454711914,ztfr,ZTF,,25.218532924900703
108244225,59321.3435531999,,,19.85740089416504,ztfi,ZTF,,41.40374663716004
108244157,59322.283946800046,,,20.183002735378317,ztfr,ZTF,,30.67601248465596
108244158,59322.34655090002,,,20.57659912109375,ztfg,ZTF,,21.348155205934557
108244159,59324.2832986,,,20.056699752807617,ztfr,ZTF,,34.46038291249552
108244226,59324.32694440009,,,19.863000869750977,ztfi,ZTF,,41.19074549007957
108244160,59324.38896990009,,,20.741899490356445,ztfg,ZTF,,18.333281371396073
108244161,59328.28670139983,,,19.796089560531648,ztfr,ZTF,,43.809084316395825
108244162,59328.342731500044,,,19.708099365234375,ztfg,ZTF,,47.507289630417816
108244434,59329.389050900005,,,19.73900032043457,ztfg,ZTF,,46.174252320267485
108244227,59329.40462959977,,,19.678300857543945,ztfi,ZTF,,48.829205392772366
108244435,59329.42766200006,,,20.019801265492944,ztfr,ZTF,,35.65163846572686
108244163,59334.24726849981,20.38450050354004,0.24612900614738464,20.2484792975106,ztfg,ZTF,25.480021996555834,5.776147523811152
108244164,59334.3662963002,,,20.135624745943215,ztfr,ZTF,,32.04424928463554
108244228,59334.433379599825,,,19.91069984436035,ztfi,ZTF,,39.42031245272414
108244436,59335.385023099836,,,19.292600631713867,ztfr,ZTF,,69.65619501116214
108244437,59335.40780089982,,,19.997699737548828,ztfg,ZTF,,36.38480946257549
108244438,59336.36630789982,,,20.451200485229492,ztfr,ZTF,,23.961820246294096
108244165,59336.36724539986,,,20.396499633789062,ztfr,ZTF,,25.19997712086021
108244166,59336.422546300106,,,20.293699264526367,ztfg,ZTF,,27.70258487819862
108244439,59336.42348380014,,,20.344900131225586,ztfg,ZTF,,26.426518239712237
108244440,59337.44601849979,,,20.13831008642172,ztfr,ZTF,,31.96509249309482
108244229,59338.37009260012,,,19.748699188232422,ztfi,ZTF,,45.76361514675895
108244441,59338.435046299826,,,20.609699249267578,ztfg,ZTF,,20.707148608119482
108244442,59338.467442099936,,,20.319412551983806,ztfr,ZTF,,27.05421762645636
108244167,59339.34603009978,,,20.6825008392334,ztfr,ZTF,,19.364204671655727
108244168,59339.416203700006,,,20.823200225830078,ztfg,ZTF,,17.010610861240192
108244443,59340.3881019,20.520200729370117,0.19424499571323392,20.64121192097763,ztfg,ZTF,22.486388422431656,4.022955487327039
108244444,59340.432164399885,,,20.63342835246661,ztfr,ZTF,,20.259497021402566
108244230,59341.38510419987,,,19.88789939880371,ztfi,ZTF,,40.25689181251249
108244169,59341.4358680998,,,20.345300674438477,ztfr,ZTF,,26.416770927017986
109783950,59342.38773149997,19.87929916381836,0.13540300726890564,20.392114177823718,ztfg,ZTF,40.57703732642331,5.060393911506627
108244445,59342.38773149997,19.879253387451172,0.13540273904800415,20.392070552202206,ztfg,ZTF,40.578748154992326,5.060597245671766
109783951,59342.42773150001,,,20.854700088500977,ztfr,ZTF,,16.52418180516959
109058237,59343.36002309993,20.387800216674805,0.21469600498676297,20.40012609761393,ztfr,ZTF,25.402701988850495,5.023189434942405
108895712,59343.36002309993,20.387767791748047,0.21469613909721372,20.400092994479273,ztfr,ZTF,25.403460638186633,5.023342589871276
109058238,59343.39097219985,19.652137756347656,0.11823710799217221,20.312139048935336,ztfg,ZTF,50.02013936996864,5.447213231493932
109783945,59343.39097219985,19.652099609375,0.11823700368404388,20.31210185979363,ztfg,ZTF,50.02189684144408,5.447399815171727
109783946,59344.3666087999,,,19.910600662231445,ztfi,ZTF,,39.42391366734645
109783952,59344.40780089982,,,20.69569969177246,ztfr,ZTF,,19.13022699464059
109783953,59344.45211810013,20.004104614257812,0.1329783499240875,20.536538054199657,ztfg,ZTF,36.170803332528905,4.4301126935892245
110302037,59344.45211810013,20.004100799560547,0.13297800719738007,20.53653703778703,ztfg,ZTF,36.17093041764071,4.430116840843928
110978704,59345.40768520022,19.26959991455078,0.1045989990234375,20.06266688238759,ztfg,ZTF,71.14756386610729,6.854302113844281
110302038,59345.40768520022,19.26956558227539,0.10459923744201657,20.06263007533337,ztfg,ZTF,71.1498136726124,6.854534482392739
110978556,59345.41008100007,19.283700942993164,0.09913399815559387,20.135030177122527,ztfg,ZTF,70.2295074938809,6.41236042038187
110360983,59345.41008100007,19.283693313598633,0.09913371503353118,20.13502564854425,ztfg,ZTF,70.2300009935916,6.412387166230944
110978705,59345.45143519994,,,20.641799926757812,ztfr,ZTF,,20.10388675879995
110978557,59345.452372699976,,,20.63129997253418,ztfr,ZTF,,20.29925087555516
110978706,59346.42989580007,20.61551856994629,0.20871600508689878,20.65851497506109,ztfr,ZTF,20.596459490332755,3.95935101447045
111734250,59346.42989580007,20.61549949645996,0.20871600508689883,20.658495901574764,ztfr,ZTF,20.596821318314014,3.959420570307722
111734251,59346.45511570014,19.597732543945312,0.10517343878746031,20.384853148048688,ztfg,ZTF,52.59046156093309,5.09434949810415
112304062,59346.45511570014,19.597700119018555,0.1051729992032051,20.384825261088395,ztfg,ZTF,52.59203217018431,5.094480347334403
124192319,59347.36747690011,,,18.764799118041992,ztfr,ZTF,,113.26098983385396
112304059,59347.36747690011,,,18.764799118041992,ztfr,ZTF,,113.26098983385396
112304063,59347.37000000011,,,18.532899856567383,ztfr,ZTF,,140.2297169335641
124192343,59347.389398099855,,,21.054399490356445,ztfi,ZTF,,13.7480215384725
112304061,59347.389398099855,,,21.054399490356445,ztfi,ZTF,,13.7480215384725
124192320,59347.428368099965,,,18.441499710083008,ztfg,ZTF,,152.5457512219146
112304060,59347.428368099965,,,18.441499710083008,ztfg,ZTF,,152.5457512219146
112304064,59348.39141200017,,,20.940500259399414,ztfg,ZTF,,15.26862385234925
112603282,59348.40667819977,,,20.316885299519914,ztfr,ZTF,,27.117264686015112
112304065,59348.40667819977,,,20.31689785934562,ztfr,ZTF,,27.116950994580105
112603283,59349.34326389991,,,20.312088428523097,ztfr,ZTF,,27.237336017524818
113393246,59349.34326389991,,,20.312094138992634,ztfr,ZTF,,27.237192762130096
124192321,59349.345127299894,,,20.327559051924148,ztfr,ZTF,,26.85198396882061
113393241,59349.345127299894,,,20.327559051924148,ztfr,ZTF,,26.85198396882061
112606042,59349.345127299894,,,20.327602549378827,ztfr,ZTF,,26.850908229101787
113393247,59349.39253470022,,,21.019100189208984,ztfg,ZTF,,14.202340621086307
124192322,59349.39346060017,,,20.984600067138672,ztfg,ZTF,,14.66087777545886
113393242,59349.39346060017,,,20.984600067138672,ztfg,ZTF,,14.66087777545886
113616154,59352.30923609994,,,20.53817997709449,ztfr,ZTF,,22.117091220468858
113393248,59352.30923609994,,,20.53821337045506,ztfr,ZTF,,22.11641098834527
113616155,59352.451828700025,,,20.562400817871094,ztfg,ZTF,,21.62916097340392
113616117,59353.29157410003,,,19.719999313354492,ztfi,ZTF,,46.98944057775661
124192344,59353.29157410003,,,19.719999313354492,ztfi,ZTF,,46.98944057775661
113617012,59353.32957179984,,,20.165928023178694,ztfr,ZTF,,31.162248804728847
124192323,59353.32957179984,,,20.165938091911812,ztfr,ZTF,,31.161959818407546
117986396,59353.32957179984,,,20.165938091911812,ztfr,ZTF,,31.161959818407546
113616156,59353.33053239994,,,20.286526638935797,ztfr,ZTF,,27.88620042504802
124192324,59353.36648150021,,,20.666900634765625,ztfg,ZTF,,19.644444211766775
117986397,59353.36648150021,,,20.666900634765625,ztfg,ZTF,,19.644444211766775
124192325,59356.30835650023,,,19.810300827026367,ztfg,ZTF,,43.23940101930976
117986398,59356.30835650023,,,19.810300827026367,ztfg,ZTF,,43.23940101930976
124192345,59356.346319399774,,,19.66200065612793,ztfi,ZTF,,49.567810704773876
119845733,59356.346319399774,,,19.66200065612793,ztfi,ZTF,,49.567810704773876
124192326,59356.365659699775,,,19.98921673709641,ztfr,ZTF,,36.67020224124508
117986399,59356.365659699775,,,19.98921673709641,ztfr,ZTF,,36.67020224124508
124192346,59358.350463000126,,,19.60700035095215,ztfr,ZTF,,52.14346168664916
119845734,59358.350463000126,,,19.60700035095215,ztfr,ZTF,,52.14346168664916
124192327,59359.297326399945,,,19.591699600219727,ztfg,ZTF,,52.883496283456395
117986400,59359.297326399945,,,19.591699600219727,ztfg,ZTF,,52.883496283456395
124192347,59359.349641200155,,,19.55660057067871,ztfi,ZTF,,54.621015695875315
119845735,59359.349641200155,,,19.55660057067871,ztfi,ZTF,,54.621015695875315
124192328,59359.38918979978,,,19.750999450683594,ztfr,ZTF,,45.66676206954808
117986401,59359.38918979978,,,19.750999450683594,ztfr,ZTF,,45.66676206954808
124192348,59361.40851850016,,,19.70159912109375,ztfr,ZTF,,47.792566328963446
119845736,59361.40851850016,,,19.70159912109375,ztfr,ZTF,,47.792566328963446
124192329,59362.285937500186,,,19.94610023498535,ztfr,ZTF,,38.155742217530396
117986402,59362.285937500186,,,19.94610023498535,ztfr,ZTF,,38.155742217530396
124192349,59362.36773149995,,,19.835800170898438,ztfi,ZTF,,42.23572287492864
119845737,59362.36773149995,,,19.835800170898438,ztfi,ZTF,,42.23572287492864
124192330,59362.38878470007,,,19.811399459838867,ztfg,ZTF,,43.19567014029509
117986403,59362.38878470007,,,19.811399459838867,ztfg,ZTF,,43.19567014029509
124192331,59364.347291700076,,,20.392900466918945,ztfr,ZTF,,25.283652529368506
117986404,59364.347291700076,,,20.392900466918945,ztfr,ZTF,,25.283652529368506
124192332,59364.36425929982,19.773799896240234,0.14874300360679624,20.184594317673366,ztfg,ZTF,44.71776007620801,6.126215483239788
119845729,59364.36425929982,19.773799896240234,0.14874300360679624,20.184594317673366,ztfg,ZTF,44.71776007620801,6.126215483239788
117986405,59364.36425929982,19.773752212524414,0.14874337613582608,20.18454391471873,ztfg,ZTF,44.71972404846817,6.126499886142665
124192350,59365.39359949995,,,19.827199935913086,ztfi,ZTF,,42.57160516977054
119845738,59365.39359949995,,,19.827199935913086,ztfi,ZTF,,42.57160516977054
124192333,59366.29864579998,,,20.78030014038086,ztfg,ZTF,,17.69619697898731
119845730,59366.29864579998,,,20.78030014038086,ztfg,ZTF,,17.69619697898731
124192334,59366.363865700085,,,20.442899703979492,ztfr,ZTF,,24.145717680114824
119845731,59366.363865700085,,,20.442899703979492,ztfr,ZTF,,24.145717680114824
124192351,59367.2884837999,,,20.724700927734375,ztfg,ZTF,,18.626001298962258
119845739,59367.2884837999,,,20.724700927734375,ztfg,ZTF,,18.626001298962258
124192352,59367.370034699794,,,20.239900588989258,ztfr,ZTF,,29.10983638218311
119845740,59367.370034699794,,,20.239900588989258,ztfr,ZTF,,29.10983638218311
124192353,59367.38773149997,,,20.52519989013672,ztfr,ZTF,,22.38309015364232
119845741,59367.38773149997,,,20.52519989013672,ztfr,ZTF,,22.38309015364232
124192354,59367.45754629979,,,20.167999267578125,ztfg,ZTF,,31.102857668380384
119845742,59367.45754629979,,,20.167999267578125,ztfg,ZTF,,31.102857668380384
124192355,59368.32662039995,,,19.87540054321289,ztfi,ZTF,,40.72300172621365
119845743,59368.32662039995,,,19.87540054321289,ztfi,ZTF,,40.72300172621365
124192335,59368.351666700095,,,20.823200225830078,ztfg,ZTF,,17.010610861240192
119845732,59368.351666700095,,,20.823200225830078,ztfg,ZTF,,17.010610861240192
124192356,59368.35260420013,,,20.938199996948242,ztfg,ZTF,,15.301006555607765
119845744,59368.35260420013,,,20.938199996948242,ztfg,ZTF,,15.301006555607765
119845745,59368.39291669987,20.625207901000977,0.19715057313442227,20.730098580232013,ztfr,ZTF,20.413470221575196,3.706726676525041
124192357,59368.39291669987,20.625200271606445,0.1971510052680969,20.730088571018577,ztfr,ZTF,20.413613666147274,3.7067608483517898
120059502,59368.39291669987,20.625200271606445,0.1971510052680969,20.730088571018577,ztfr,ZTF,20.413613666147274,3.7067608483517898
124192336,59368.39437500015,,,20.746000289916992,ztfr,ZTF,,18.26416761078241
120059501,59368.39437500015,,,20.746000289916992,ztfr,ZTF,,18.26416761078241
124192358,59368.42054399988,,,20.66510009765625,ztfr,ZTF,,19.67704872043305
120059503,59368.42054399988,,,20.66510009765625,ztfr,ZTF,,19.67704872043305
120353878,59368.45814809995,19.877500534057617,0.18535900115966797,20.049352121863354,ztfg,ZTF,40.64431292417857,6.9388763250508285
124192359,59368.45814809995,19.877500534057617,0.18535900115966797,20.049352121863354,ztfg,ZTF,40.64431292417857,6.9388763250508285
120059504,59368.45814809995,19.87745475769043,0.185359314084053,20.049304512550126,ztfg,ZTF,40.64602658925371,6.939180600046981
120353879,59369.23836810002,,,20.767099380493164,ztfg,ZTF,,17.9126668121691
124192360,59369.23836810002,,,20.767099380493164,ztfg,ZTF,,17.9126668121691
120353880,59369.32938659983,,,20.239453882581095,ztfr,ZTF,,29.121815558892443
124192361,59369.32938659983,,,20.239469983890316,ztfr,ZTF,,29.12138368982654
120720035,59369.32938659983,,,20.239469983890316,ztfr,ZTF,,29.12138368982654
124192362,59369.38429399999,,,20.806699752807617,ztfg,ZTF,,17.27110398165015
120720036,59369.38429399999,,,20.806699752807617,ztfg,ZTF,,17.27110398165015
124192363,59369.43059029989,,,20.65489959716797,ztfr,ZTF,,19.862785888366272
120720037,59369.43059029989,,,20.65489959716797,ztfr,ZTF,,19.862785888366272
124192364,59370.240590299945,,,20.71179962158203,ztfg,ZTF,,18.84864571451647
120720038,59370.240590299945,,,20.71179962158203,ztfg,ZTF,,18.84864571451647
121122655,59370.34863429982,,,20.29711478929806,ztfr,ZTF,,27.615574613906713
124192365,59370.34863429982,,,20.29711478929806,ztfr,ZTF,,27.615574613906713
120720039,59370.34863429982,,,20.297156840059383,ztfr,ZTF,,27.61450507837474
121122653,59370.3598842998,,,20.648399353027344,ztfr,ZTF,,19.98206000453315
124192337,59370.3598842998,,,20.648399353027344,ztfr,ZTF,,19.98206000453315
121122654,59370.409861099906,,,20.840299606323242,ztfg,ZTF,,16.74480743288852
124192338,59370.409861099906,,,20.840299606323242,ztfg,ZTF,,16.74480743288852
121122656,59370.41084490018,,,20.743799209594727,ztfg,ZTF,,18.301231564569523
124192366,59370.41084490018,,,20.743799209594727,ztfg,ZTF,,18.301231564569523
121122657,59371.307407400105,,,19.982500076293945,ztfi,ZTF,,36.89775726423458
124192367,59371.307407400105,,,19.982500076293945,ztfi,ZTF,,36.89775726423458
124192368,59371.32327549998,,,20.50274145463548,ztfr,ZTF,,22.850905702856473
121315236,59371.32327549998,,,20.50274145463548,ztfr,ZTF,,22.850905702856473
121122658,59371.32327549998,,,20.502745830740206,ztfr,ZTF,,22.850813601520542
122950956,59371.34944440005,,,20.106870814687024,ztfr,ZTF,,32.90422559825738
124192369,59371.34944440005,,,20.106870814687024,ztfr,ZTF,,32.90422559825738
121315237,59371.34944440005,,,20.10689701933891,ztfr,ZTF,,32.90343145197363
122950957,59371.38662040001,,,20.86750030517578,ztfg,ZTF,,16.330514888805947
124192370,59371.38662040001,,,20.86750030517578,ztfg,ZTF,,16.330514888805947
122950958,59372.32487270003,,,16.385400772094727,ztfr,ZTF,,1013.5371950254006
124192371,59372.32487270003,,,16.385400772094727,ztfr,ZTF,,1013.5371950254006
122950959,59372.346446800046,,,17.15999984741211,ztfg,ZTF,,496.5923912407504
124192372,59372.346446800046,,,17.15999984741211,ztfg,ZTF,,496.5923912407504
122950960,59373.347372699995,,,20.560699462890625,ztfg,ZTF,,21.663080564259033
124192373,59373.347372699995,,,20.560699462890625,ztfg,ZTF,,21.663080564259033
124192339,59373.37457180023,,,20.139217570883343,ztfr,ZTF,,31.938386461480132
122950953,59373.37457180023,,,20.139217570883343,ztfr,ZTF,,31.938386461480132
122950961,59373.42505790014,,,20.821199417114258,ztfg,ZTF,,17.041987136292036
124192374,59373.42505790014,,,20.821199417114258,ztfg,ZTF,,17.041987136292036
124192340,59373.42997690011,,,20.769899368286133,ztfg,ZTF,,17.866531635441085
122950954,59373.42997690011,,,20.769899368286133,ztfg,ZTF,,17.866531635441085
122950962,59374.37261570012,,,20.58169937133789,ztfg,ZTF,,21.248107331526565
124192375,59374.37261570012,,,20.58169937133789,ztfg,ZTF,,21.248107331526565
122950963,59374.3848611,,,20.70870018005371,ztfg,ZTF,,18.902529650917128
124192376,59374.3848611,,,20.70870018005371,ztfg,ZTF,,18.902529650917128
122950964,59374.431828700006,,,19.465299606323242,ztfr,ZTF,,59.41281877326743
124192377,59374.431828700006,,,19.465299606323242,ztfr,ZTF,,59.41281877326743
122950965,59374.43373840023,,,19.487199783325195,ztfr,ZTF,,58.226419725641776
124192378,59374.43373840023,,,19.487199783325195,ztfr,ZTF,,58.226419725641776
122950966,59375.28620370012,,,20.605499267578125,ztfg,ZTF,,20.78740574166437
124192379,59375.28620370012,,,20.605499267578125,ztfg,ZTF,,20.78740574166437
124192341,59375.37327549979,,,20.558000564575195,ztfg,ZTF,,21.71699714079108
122950955,59375.37327549979,,,20.558000564575195,ztfg,ZTF,,21.71699714079108
122950967,59375.388425900135,,,20.153697502793538,ztfr,ZTF,,31.51526758241112
124192380,59375.388425900135,,,20.15369941014217,ztfr,ZTF,,31.515212218548815
124192342,59375.40490739979,,,20.383057266981577,ztfr,ZTF,,25.513914346295376
122973076,59375.40490739979,,,20.383059494141737,ztfr,ZTF,,25.513862009903704
124192381,59375.42390049994,,,20.476200103759766,ztfg,ZTF,,23.416390853799047
124192382,59376.20744210016,,,19.97450065612793,ztfi,ZTF,,37.17061421679725
124192383,59376.30783559987,,,20.090255351082114,ztfr,ZTF,,33.411645092644626
124912836,59376.329143499956,,,20.4177913193048,ztfr,ZTF,,24.71061033328875
124192384,59376.329143499956,,,20.4177940935934,ztfr,ZTF,,24.710547192466287
124912837,59376.34393520001,,,20.694599151611328,ztfg,ZTF,,19.149627892332745
124912838,59376.36541670002,,,20.773300170898438,ztfg,ZTF,,17.810656656135993
124912839,59376.392442100216,,,20.715999603271484,ztfg,ZTF,,18.77587384990529
126055895,59376.422025499865,,,20.39900186896031,ztfr,ZTF,,25.141967022772842
124912840,59376.422025499865,,,20.399018190731482,ztfr,ZTF,,25.14158906876675
126055896,59377.3026389,,,20.783599853515625,ztfg,ZTF,,17.64249725741896
125963883,59377.34146990022,,,20.784900665283203,ztfg,ZTF,,17.6213725812921
126055897,59377.38832180016,,,20.571300506591797,ztfr,ZTF,,21.452593196990765
125963884,59377.40452549979,,,20.28260305350807,ztfr,ZTF,,27.987156647227962
126055894,59377.40452549979,,,20.28263605469035,ztfr,ZTF,,27.986305984592327
126055898,59377.425775500014,,,20.42687857640141,ztfr,ZTF,,24.504653700066804
126177048,59377.425775500014,,,20.4268801169394,ztfr,ZTF,,24.504618930734235
126177049,59377.44989580009,,,20.61009979248047,ztfg,ZTF,,20.699510861419032
126594398,59378.18718749983,19.860700607299805,0.17159600555896756,20.116318461267543,ztfg,ZTF,41.278105536479366,6.5238296338098865
126177050,59378.18718749983,19.86067008972168,0.1715959757566452,20.11628813225711,ztfg,ZTF,41.27926578655574,6.524011873344409
126594399,59378.302870399784,,,20.479088141044542,ztfr,ZTF,,23.354186475368262
126594400,59378.318935200106,,,20.369044102452328,ztfr,ZTF,,25.845346502026775
126594401,59378.34606479993,,,20.780899047851562,ztfg,ZTF,,17.686438197843984
126594402,59378.36457179999,,,20.801799774169922,ztfg,ZTF,,17.349225437817193
126594403,59378.381585599855,,,20.423589572120566,ztfr,ZTF,,24.578997825198712
127263907,59378.381585599855,,,20.42361857897254,ztfr,ZTF,,24.57834117414044
127263908,59379.279953700025,,,20.624000549316406,ztfg,ZTF,,20.436182871377916
127151239,59379.31280090008,,,20.55660057067871,ztfg,ZTF,,21.74501801144308
127263909,59379.324432900175,,,20.622699737548828,ztfg,ZTF,,20.460681969983053
127263910,59379.36385420011,,,20.673099517822266,ztfr,ZTF,,19.53260613689193
127151240,59379.36670139991,,,20.379831692085517,ztfr,ZTF,,25.589825427710934
127263903,59379.36670139991,,,20.379839865265662,ztfr,ZTF,,25.589632793933983
127263911,59379.408425900154,,,20.2639023585116,ztfr,ZTF,,28.473382126406307
128844035,59379.408425900154,,,20.263930788474546,ztfr,ZTF,,28.47263656169453
128844036,59379.442569400184,,,19.92140007019043,ztfi,ZTF,,39.03372264636831
137945938,59380.278784700204,20.241100667204773,0.3405669927597046,19.752480070049415,ztfg,ZTF,29.077678680419915,9.120905742320405
128844037,59380.278784700204,20.241100311279297,0.34056699275970465,19.75247971412394,ztfg,ZTF,29.07768821265092,9.120908732331454
128844038,59380.304537000135,,,19.374399185180664,ztfg,ZTF,,64.6011614169747
128844039,59380.345671299845,,,19.87980079650879,ztfr,ZTF,,40.55829422208949
128844040,59380.365312499925,,,20.39240074157715,ztfr,ZTF,,25.295292364149585
128844041,59380.391423599795,,,17.923900604248047,ztfr,ZTF,,245.71957659235508
128844042,59381.311469899956,,,19.885499954223633,ztfg,ZTF,,40.34595672003267
128844032,59381.31240739999,,,19.837099075317383,ztfg,ZTF,,42.185225005973365
128844043,59381.36546299979,,,19.681900024414062,ztfr,ZTF,,48.66760675888708
128844033,59381.36640049983,,,19.897600173950195,ztfr,ZTF,,39.89880885793817
128844044,59381.4157292,,,19.510000228881836,ztfr,ZTF,,57.01641520855915
137945939,59382.31225690013,20.39410036289776,0.2758539915084839,20.13428797092697,ztfg,ZTF,25.255725860595703,6.416745390415885
128844045,59382.31225690013,20.394100189208984,0.27585399150848383,20.134287797238194,ztfg,ZTF,25.255729900837185,6.416746416923735
128844046,59382.32593750022,,,20.39080047607422,ztfr,ZTF,,25.332602559162815
128844047,59382.340729199816,,,20.36400032043457,ztfr,ZTF,,25.96569023945277
128844048,59382.370243099984,,,20.216439974176865,ztfr,ZTF,,29.745687450700164
137945940,59382.370243099984,,,20.216440373483856,ztfr,ZTF,,29.74567651097216
128844049,59382.38964120019,,,20.54450035095215,ztfg,ZTF,,21.988715469922195
128844050,59382.400034700055,,,20.19809913635254,ztfg,ZTF,,30.252435624578748
128844051,59383.206689800136,,,19.883499145507812,ztfr,ZTF,,40.42037531943535
128844034,59383.218634299934,,,17.912900924682617,ztfr,ZTF,,248.22163397318022
128844052,59383.24659720017,19.504945755004883,0.14130249619483948,19.97145695911272,ztfg,ZTF,57.2824649442103,7.4549925196732705
137945941,59383.24659720017,19.504900384454764,0.14130200445652008,19.97141536697445,ztfg,ZTF,57.28485870361338,7.4552781093196705
130188303,59383.24659720017,19.504899978637695,0.14130200445652005,19.97141496115738,ztfg,ZTF,57.2848801150554,7.455280895889429
130188304,59384.197731500026,,,20.004600524902344,ztfr,ZTF,,36.15428606944033
130188305,59384.21903940011,,,18.30030059814453,ztfg,ZTF,,173.73197658578954
130188306,59384.34576389985,,,20.246400833129883,ztfr,ZTF,,28.936078020659846
130188307,59384.34721060004,,,20.266000747680664,ztfr,ZTF,,28.41840511059738
130188308,59385.19402780011,,,20.000999450683594,ztfg,ZTF,,36.27439850027789
130188309,59385.24719909998,,,20.105199813842773,ztfr,ZTF,,32.954905792005036
137825592,59385.32211809978,19.772199816300898,0.21718600392341608,19.772006018738843,ztfg,ZTF,44.783710479736364,8.95834096471335
130188294,59385.32211809978,19.772199630737305,0.21718600392341608,19.77200583317525,ztfg,ZTF,44.78371813373822,8.958342495786985
130188295,59385.34331020014,,,20.00200080871582,ztfr,ZTF,,36.24095859571246
130188310,59385.36278939992,,,20.127500534057617,ztfr,ZTF,,32.28492533664406
130188311,59385.403483800124,,,20.419300079345703,ztfg,ZTF,,24.676295838543766
130188312,59386.206770800054,,,19.76650047302246,ztfr,ZTF,,45.01941121464149
130188313,59386.25981480023,,,19.417600631713867,ztfi,ZTF,,62.08114915052541
137945942,59386.27689810004,19.226299615109898,0.14374700188636777,19.674188415628162,ztfg,ZTF,74.04234313964852,9.80290128700017
130257251,59386.27689810004,19.226299285888672,0.14374700188636777,19.674188086406936,ztfg,ZTF,74.04236559106407,9.802904259475122
130188314,59386.27689810004,19.226274490356445,0.14374676346778867,19.674165091676773,ztfg,ZTF,74.04405655505535,9.803111876688494
137945943,59386.34788190015,19.83020047343946,0.21123799681663513,19.860156161546406,ztfg,ZTF,42.45411682128913,8.25976195198015
131860955,59386.34788190015,19.8302001953125,0.21123799681663505,19.86015588341944,ztfg,ZTF,42.454127696523805,8.25976406783737
130257252,59386.34788190015,19.8302001953125,0.2112381011247635,19.860155347289176,ztfg,ZTF,42.454127696523805,8.259768146462163
131860956,59386.38873839984,,,20.130800247192383,ztfr,ZTF,,32.18695561447769
131860957,59386.39018520014,,,20.215599060058594,ztfr,ZTF,,29.768734722737936
131860958,59386.453252300154,,,20.579099655151367,ztfg,ZTF,,21.299045334766017
137945944,59387.29159720009,19.722900855518176,0.24204899370670316,19.60502844099227,ztfg,ZTF,46.86403274536129,10.44765009892957
131860959,59387.29159720009,19.722900390625,0.2420489937067031,19.605027976099095,ztfg,ZTF,46.86405281172145,10.447654572430832
131860947,59387.346192100085,,,19.76810073852539,ztfg,ZTF,,44.95310602519732
131860960,59387.395972200204,,,19.854000091552734,ztfg,ZTF,,41.53363704665864
131860948,59387.42887730012,,,20.137800216674805,ztfr,ZTF,,31.98010706199813
131860961,59387.429861099925,,,20.063899993896484,ztfr,ZTF,,34.23260921866
131860962,59390.20774309989,,,19.68079948425293,ztfg,ZTF,,48.71696295627646
131860963,59390.22467589984,,,19.77790069580078,ztfg,ZTF,,44.54918073121915
131860964,59390.299594900105,,,19.98940086364746,ztfr,ZTF,,36.663983985515664
131860965,59390.323159699794,,,20.007400512695312,ztfr,ZTF,,36.06116847869971
131860966,59390.394247699995,,,19.729999542236328,ztfr,ZTF,,46.55862898215103
131860967,59390.41167820012,,,19.766799926757812,ztfi,ZTF,,45.0069962543096
131860949,59391.22828700021,,,19.78380012512207,ztfg,ZTF,,44.30777584712444
131860950,59391.30952550005,,,19.71030044555664,ztfr,ZTF,,47.41107708968248
131860968,59391.327326400205,,,19.91103565856049,ztfr,ZTF,,39.408121780964606
137945945,59391.327326400205,,,19.911036156058394,ztfr,ZTF,,39.40810372367461
137945946,59391.455868099816,19.7660009887368,0.23306700587272644,19.689184785378274,ztfg,ZTF,45.04012680053707,9.668432766196302
131860969,59391.455868099816,19.766000747680664,0.23306700587272644,19.68918454432214,ztfg,ZTF,45.0401368003879,9.668434912790735
131860970,59392.2503819,,,20.17889976501465,ztfg,ZTF,,30.79215569287835
131860971,59392.26291669998,,,20.049400329589844,ztfg,ZTF,,34.69284119570768
131860972,59392.34408560023,,,20.027079497167318,ztfr,ZTF,,35.41344698940061
137945947,59392.34408560023,,,20.027079694753894,ztfr,ZTF,,35.413440544721794
131860973,59392.36635420006,,,20.064859423748942,ztfr,ZTF,,34.202372334371695
137945948,59392.36635420006,,,20.064859837882835,ztfr,ZTF,,34.202359288515005
131860974,59392.44270829996,,,19.496200561523438,ztfg,ZTF,,57.74571663500409
132983746,59393.24600689998,,,20.378042564086424,ztfr,ZTF,,25.632028327264088
137945949,59393.24600689998,,,20.37804289493991,ztfr,ZTF,,25.632020516485962
131860975,59393.24600689998,,,20.37804798150554,ztfr,ZTF,,25.631900433312364
132983747,59393.25606480008,,,20.525100708007812,ztfg,ZTF,,22.385134944932357
132983722,59393.34905089997,,,19.97640037536621,ztfg,ZTF,,37.105633432335416
132983748,59393.350034699775,,,20.014400482177734,ztfg,ZTF,,35.829422407717296
132983723,59393.38126160018,,,19.903481470210764,ztfr,ZTF,,39.68326634641947
137825593,59393.38126160018,,,19.90348168854683,ztfr,ZTF,,39.6832583663159
137945950,59393.436481500044,19.983400542475337,0.2481169998645782,19.83864502856002,ztfi,ZTF,36.86716842651369,8.425040247715097
132983749,59393.436481500044,19.983400344848633,0.24811699986457825,19.838644830933315,ztfi,ZTF,36.867175137110266,8.425041781248826
132983750,59393.441122699995,,,19.99679946899414,ztfr,ZTF,,36.41499145683569
132983751,59394.20714120008,,,20.446699142456055,ztfg,ZTF,,24.061369532616506
132983752,59394.325902800076,,,19.533021640318147,ztfr,ZTF,,55.82019430217966
137945951,59394.325902800076,,,19.533022031245704,ztfr,ZTF,,55.82017420369886
132983753,59394.34288189979,,,19.96940040588379,ztfg,ZTF,,37.34563408491097
132983754,59394.37966440013,,,20.015600204467773,ztfg,ZTF,,35.78985329675832
132983755,59394.44509259984,,,19.98259925842285,ztfr,ZTF,,36.894386803754365
132983756,59395.28134260001,,,19.517499923706055,ztfg,ZTF,,56.62393288275042
132983724,59395.282280100044,,,19.508399963378906,ztfg,ZTF,,57.100513606781355
132983757,59395.39699070016,,,20.069000244140625,ztfg,ZTF,,34.07217850440258
132983758,59396.28043980012,,,20.717100143432617,ztfg,ZTF,,18.756851610429365
132983759,59396.30370370019,,,20.617799758911133,ztfg,ZTF,,20.55323067279697
132983760,59396.350821800064,,,20.059807661593705,ztfr,ZTF,,34.361881465665554
137945952,59396.350821800064,,,20.059808059467766,ztfr,ZTF,,34.3618688735656
132983761,59396.35178240016,,,20.26524814739519,ztfr,ZTF,,28.438110738980466
133230059,59396.35178240016,,,20.265271954540058,ztfr,ZTF,,28.437487177938184
137945953,59396.35178240016,,,20.265272406721294,ztfr,ZTF,,28.43747533445781
133230060,59396.372500000056,,,19.958200454711914,ztfi,ZTF,,37.73286815662788
133230061,59396.44189810008,,,20.111900329589844,ztfg,ZTF,,32.752154060068165
133230062,59397.28546300018,,,20.739900588989258,ztfg,ZTF,,18.367065061955174
133230058,59397.308877300005,,,20.777099609375,ztfg,ZTF,,17.74843875420505
133230063,59397.34383099992,,,20.27316554155566,ztfr,ZTF,,28.231488924554235
133249672,59397.34383099992,,,20.27319110903268,ztfr,ZTF,,28.230824122696763
137945954,59397.34383099992,,,20.273191351036694,ztfr,ZTF,,28.230817830218026
133248973,59397.35958330007,,,20.565873982079864,ztfr,ZTF,,21.56008194475269
133249671,59397.35958330007,,,20.56589428082067,ztfr,ZTF,,21.559678864868054
137825594,59397.35958330007,,,20.565894552815656,ztfr,ZTF,,21.559673463810444
133249673,59397.36055559991,,,20.336821754660743,ztfr,ZTF,,26.623876995293987
133752580,59397.36055559991,,,20.336853022854804,ztfr,ZTF,,26.62311026341043
137945955,59397.36055559991,,,20.336853232272603,ztfr,ZTF,,26.623105128320912
133752581,59397.445983800106,,,20.330699920654297,ztfg,ZTF,,26.774417535374475
133752582,59399.225034699775,,,20.3267943462064,ztfr,ZTF,,26.87090301977233
137945956,59399.225034699775,,,20.32679458636969,ztfr,ZTF,,26.87089707596776
133752583,59399.289293999784,,,20.787700653076172,ztfg,ZTF,,17.57598765079835
133752584,59399.308379599825,,,19.702800750732422,ztfg,ZTF,,47.73970155742809
134630170,59399.346805599984,,,20.229023893883667,ztfr,ZTF,,29.40291865721771
137945957,59399.346805599984,,,20.229024242927085,ztfr,ZTF,,29.402909204743402
133752585,59399.346805599984,,,20.229026119333156,ztfr,ZTF,,29.402858389684084
134630171,59399.37136569992,,,20.00589942932129,ztfi,ZTF,,36.11105928709041
134630168,59400.30847219983,,,20.655099868774414,ztfg,ZTF,,19.859122397029257
134630172,59400.30940969987,,,20.76180076599121,ztfg,ZTF,,18.000297940867373
134630169,59400.344548599795,,,20.45103624576529,ztfr,ZTF,,23.965445228289116
137825595,59400.344548599795,,,20.451036644962482,ztfr,ZTF,,23.965436416814825
134630173,59400.34548609983,,,20.52669906616211,ztfr,ZTF,,22.352205086365814
134630174,59400.36192130018,,,20.458999633789062,ztfg,ZTF,,23.790312483104504
134630175,59400.4233448999,,,20.165599822998047,ztfr,ZTF,,31.17167006340454
134630176,59401.248078700155,,,20.695999145507812,ztfg,ZTF,,19.12495147008638
134630177,59401.3000810002,,,20.518944732996275,ztfr,ZTF,,22.512416074786444
135191192,59401.3000810002,,,20.51896736457536,ztfr,ZTF,,22.511946820641136
137945958,59401.3000810002,,,20.518967720858644,ztfr,ZTF,,22.511939433368802
135191193,59401.34813660011,,,20.631399154663086,ztfr,ZTF,,20.297396621315162
135191194,59401.350613399874,,,20.44580078125,ztfr,ZTF,,24.081286659826006
135191195,59401.36363429995,,,20.437400817871094,ztfg,ZTF,,24.26831776322701
135191196,59401.36754629994,,,20.70680046081543,ztfg,ZTF,,18.9356324736265
135191189,59402.2630671002,,,20.373811234917405,ztfr,ZTF,,25.73211632630167
137825596,59402.2630671002,,,20.37381169463898,ztfr,ZTF,,25.732105430831368
135191197,59402.264039400034,,,20.43560028076172,ztfr,ZTF,,24.308596661845748
135191198,59402.3114467999,,,20.59309959411621,ztfg,ZTF,,21.0261695604021
135191190,59402.312395799905,,,20.55940055847168,ztfg,ZTF,,21.68901237814284
136210954,59402.396643499844,,,20.247805092608196,ztfr,ZTF,,28.898677134779078
137945959,59402.396643499844,,,20.24780546291541,ztfr,ZTF,,28.89866727843763
135191199,59402.396643499844,,,20.247843262123812,ztfr,ZTF,,28.89766120741615
137945960,59403.28378470009,20.63019972568057,0.2543430030345916,20.458536028000413,ztfg,ZTF,20.31983184814454,4.760094607480041
136210955,59403.28378470009,20.630199432373047,0.2543430030345916,20.45853573469289,ztfg,ZTF,20.319837337470865,4.760095893401738
136210956,59403.30431709997,,,20.45479965209961,ztfr,ZTF,,23.882519397835512
136210957,59403.30525460001,,,20.50815718209028,ztfr,ZTF,,22.737207603880478
137945961,59403.30525460001,,,20.50815754245394,ztfr,ZTF,,22.737200057238883
136210958,59403.340451399796,,,20.265100479125977,ztfr,ZTF,,28.441978798424824
136210959,59403.37354170019,,,20.541099548339844,ztfg,ZTF,,22.05769771159626
136210960,59403.38340280019,,,20.53619956970215,ztfg,ZTF,,22.15747010986062
136210961,59404.19936340023,,,19.952699661254883,ztfi,ZTF,,37.92452373292728
136210952,59404.30623839982,,,20.56279945373535,ztfr,ZTF,,21.621221128909642
137945962,59404.322766200174,20.65980000721178,0.35801699757575983,20.1169266809636,ztfg,ZTF,19.773338317871094,6.520176066331852
136210962,59404.322766200174,20.659799575805664,0.35801699757575983,20.116926249557487,ztfg,ZTF,19.773346174605276,6.52017865705727
136210963,59404.34716439992,,,20.49139976501465,ztfg,ZTF,,23.09085924695289
136210953,59404.34811339993,,,20.512699127197266,ztfg,ZTF,,22.64229003284936
136210964,59404.42326389998,,,20.074856400112562,ztfr,ZTF,,33.88889747612311
137945963,59404.42326389998,,,20.074856590729482,ztfr,ZTF,,33.8888915264305
136210965,59405.21774310013,19.275304794311523,0.1097191348671913,20.016484647042475,ztfg,ZTF,70.7747073534654,7.152142138458723
137945964,59405.21774310013,19.27529946221908,0.10971900075674056,20.01648064205365,ztfg,ZTF,70.77505493164062,7.152168520835991
136931154,59405.21774310013,19.275299072265625,0.10971900075674056,20.016480252100195,ztfg,ZTF,70.77508035124266,7.152171089612203
136931155,59405.32658560015,,,20.6653995513916,ztfg,ZTF,,19.67162239937016
137945965,59405.32756939996,20.62170072642771,0.32132300734519953,20.19623195805695,ztfg,ZTF,20.479516983032255,6.060901310213715
136931156,59405.32756939996,20.621700286865234,0.3213230073451995,20.19623151849447,ztfg,ZTF,20.47952527420741,6.060903763982248
136931157,59405.34315969981,,,20.425800323486328,ztfr,ZTF,,24.529001546776705
136931158,59405.34417819977,,,16.614700317382812,ztfr,ZTF,,820.5780072852626
137945966,59406.1948032002,20.31520113523457,0.2270420044660568,20.266821393455068,ztfg,ZTF,27.15936088562014,5.679386676491913
136931159,59406.1948032002,20.315200805664062,0.2270420044660568,20.26682106388456,ztfg,ZTF,27.159369129727395,5.679388400445327
136566365,59406.22108800011,19.1605167388916,0.09988439083099364,20.00365846471589,ztfg,ZTF,78.66712968836305,7.237133930792488
137825597,59406.22108800011,19.16049999897197,0.0998840034008026,20.00364593614297,ztfg,ZTF,78.66834259033195,7.237217442314812
136931152,59406.22108800011,19.160499572753906,0.09988400340080258,20.003645509924908,ztfg,ZTF,78.66837347248841,7.237220283367184
136931153,59406.257962999865,,,20.53339958190918,ztfr,ZTF,,22.21468540045101
136931160,59406.258911999874,,,20.530500411987305,ztfr,ZTF,,22.274083080217835
136931161,59406.3478472,,,20.401599884033203,ztfr,ZTF,,25.081877729050866
136931162,59406.37706020009,,,19.860000610351562,ztfg,ZTF,,41.304726979368795
136931163,59407.19812500011,,,20.113467628727008,ztfr,ZTF,,32.704909259444605
137945967,59407.19812500011,,,20.113467858416474,ztfr,ZTF,,32.70490234066241
136931164,59407.224768499844,,,20.087900161743164,ztfi,ZTF,,33.48420061771913
136931165,59407.24190969998,19.158018112182617,0.1375344097614288,19.65387548131396,ztfg,ZTF,78.8483764199437,9.98802919534191
137945968,59407.24190969998,19.158001344726202,0.13753400743007657,19.653861889981652,ztfg,ZTF,78.84959411621107,9.988154227069675
136962665,59407.24190969998,19.158000946044922,0.13753400743007657,19.653861491300372,ztfg,ZTF,78.84962306971077,9.98815789471088
136962666,59407.26978009986,19.388425827026367,0.1383834332227707,19.877601363550518,ztfg,ZTF,63.771945928081514,8.128107713595828
137945969,59407.26978009986,19.388399588588683,0.13838300108909604,19.877578515575824,ztfg,ZTF,63.77348709106445,8.128278761362864
136992912,59407.26978009986,19.388399124145508,0.138383001089096,19.877578051132648,ztfg,ZTF,63.7735143713256,8.128282238380937
137945970,59407.288935199846,19.68009989796878,0.1473959982395172,20.10077145528935,ztfg,ZTF,48.74836349487296,6.617918485522291
137394525,59407.288935199846,19.680099487304688,0.14739599823951718,20.10077104462526,ztfg,ZTF,48.748381933243344,6.617920988655184
136992913,59407.288935199846,19.68008041381836,0.14739607274532315,20.100751422320567,ztfg,ZTF,48.749238319683585,6.618040594167979
137394526,59407.31976850005,,,20.444900512695312,ztfr,ZTF,,24.101262613156003
137394527,59407.32075229986,,,20.432899475097656,ztfr,ZTF,,24.369140392256973
137394528,59408.20151619986,,,20.439800262451172,ztfg,ZTF,,24.214744725109444
137394529,59408.21671300009,,,20.12788230899082,ztfr,ZTF,,32.273575057997235
137945971,59408.21671300009,,,20.127926386476645,ztfr,ZTF,,32.27226487863139
137825598,59408.24248840008,,,20.30229949951172,ztfr,ZTF,,27.484016474568186
137945972,59408.31997689977,,,20.329099655151367,ztfr,ZTF,,26.813909418892937
137825599,59408.35068289982,,,20.371599197387695,ztfg,ZTF,,25.784595399868543
137945973,59408.35163189983,20.29719963444445,0.2353360056877136,20.20986447857477,ztfg,ZTF,27.613416671752976,5.985276307856498
137945974,59409.1969444002,,,20.43910026550293,ztfr,ZTF,,24.23036151360794
137945975,59409.24498840002,,,20.564599990844727,ztfg,ZTF,,21.585395162237067
137945976,59409.24593750015,,,20.618900299072266,ztfg,ZTF,,20.53240775510018
137945977,59409.28988429997,,,20.49839973449707,ztfr,ZTF,,22.94246649841369
137945978,59409.323923599906,,,20.57360076904297,ztfg,ZTF,,21.407191415277968
137945979,59410.20478009991,,,20.40999984741211,ztfg,ZTF,,24.888576680630376
137945980,59410.24124999996,,,20.139284505365566,ztfr,ZTF,,31.936417554615897
138072817,59410.24124999996,,,20.139318085689673,ztfr,ZTF,,31.935429820520547
137966570,59410.24219910009,,,20.269999142498918,ztfr,ZTF,,28.313942319987852
137825600,59410.24219910009,,,20.270051272917083,ztfr,ZTF,,28.312582890125903
138072818,59410.325104199816,20.02529935122662,0.2481320053339004,19.880478176801574,ztfi,ZTF,35.471557617187486,8.106599637460251
138072814,59410.35300929984,19.60490063475681,0.1607629954814911,19.931321199441054,ztfg,ZTF,52.24440002441397,7.735733788972362
137966571,59410.35300929984,19.604893182788228,0.16076306998729703,19.931313244286823,ztfg,ZTF,52.24475860595702,7.735790468652528
138072819,59410.3700116002,19.83621047835622,0.16520060598850245,20.133067177284218,ztfg,ZTF,42.2197647094726,6.423964388523483
138537678,59410.3700116002,19.83620096270708,0.16520099341869354,20.133055115358147,ztfg,ZTF,42.22013473510742,6.4240357555955505
138537679,59410.40043980023,,,20.104000091552734,ztfr,ZTF,,32.99134059695139
138537680,59411.20282409992,,,20.15290069580078,ztfg,ZTF,,31.53840469643366
138537681,59411.22677080007,,,20.253599166870117,ztfr,ZTF,,28.74486896630582
138537682,59411.24368060008,,,20.135107059626154,ztfr,ZTF,,32.05953184111034
138700788,59411.24368060008,,,20.13510818226572,ztfr,ZTF,,32.0594986919161
138700789,59411.26100690011,,,20.331600189208984,ztfr,ZTF,,26.752225979533225
138717139,59411.31188660022,19.82460064945709,0.2036119997501373,19.894478015294098,ztfg,ZTF,42.6736450195313,8.002741513984866
138700790,59411.31188660022,19.82455658669698,0.20361244678497314,19.89443156877775,ztfg,ZTF,42.67537689208983,8.003083869166012
139704924,59411.32118060021,19.37630107725328,0.11896999925374983,20.029593219191018,ztfg,ZTF,64.48809814453125,7.066310356519577
138717140,59411.32118060021,19.37628964524462,0.11897043883800505,20.029577775484768,ztfg,ZTF,64.4887771606446,7.066410869698651
139704922,59412.3287037001,20.343700764477603,0.2511740028858185,20.185649836402774,ztfg,ZTF,26.455726623535146,6.120262662482139
139704925,59412.329652800225,20.27849989463343,0.2827019989490509,19.992063485374445,ztfg,ZTF,28.093124389648473,7.3148361331905685
139704926,59412.36765050003,,,20.321199417114258,ztfr,ZTF,,27.009729398319113
139704923,59412.36859950004,,,20.333200454711914,ztfr,ZTF,,26.712824944207174
139704927,59412.3988194,,,20.297100067138672,ztfr,ZTF,,27.615949072864343
139704928,59414.2582291998,,,20.150800704956055,ztfg,ZTF,,31.59946414374896
139704929,59414.301666699816,,,20.1231396919272,ztfr,ZTF,,32.414857985294006
139704930,59414.30265050009,,,20.353689305381614,ztfr,ZTF,,26.213455725000333
139844100,59414.30265050009,,,20.353689653467658,ztfr,ZTF,,26.21344732099153
139844101,59414.38861110015,19.434704030497734,0.12271026521921156,20.054387582666003,ztfg,ZTF,61.110858917236456,6.906769501325094
139850563,59414.38861110015,19.43470043845776,0.12270999699831009,20.054386363837924,ztfg,ZTF,61.111061096191364,6.906777254745533
139850564,59414.389548600186,19.396703997207926,0.12984469532966614,19.955029257106325,ztfg,ZTF,63.28756713867191,7.568647740826952
140073640,59414.389548600186,19.396700136052925,0.12984499335289,19.955022903941682,ztfg,ZTF,63.28779220581052,7.568692028754069
140285114,59415.20578699978,,,20.117350696731243,ztfr,ZTF,,32.588151099304454
140073641,59415.20578699978,,,20.117361846925583,ztfr,ZTF,,32.58781643021033
140285112,59415.206736099906,,,19.83816082124622,ztfr,ZTF,,42.1439920640403
140285115,59415.24079860002,,,19.854400634765625,ztfi,ZTF,,41.51831753525153
140285116,59415.25943290023,,,20.066499710083008,ztfg,ZTF,,34.15073978592874
140285113,59415.27668979997,,,19.989599227905273,ztfg,ZTF,,36.657286078964326
140482693,59415.370231499895,,,20.073224433760185,ztfr,ZTF,,33.939874063045856
140285117,59415.370231499895,,,20.073266206821543,ztfr,ZTF,,33.93856827148997
140482694,59415.451759300195,19.401624959452956,0.15321569144725797,19.780252634911495,ztfg,ZTF,63.00137329101557,8.890556406434033
142699582,59415.451759300195,19.401600175488635,0.15321600437164304,19.780225633465506,ztfg,ZTF,63.0028114318847,8.89077751066049
142699583,59417.225613399874,,,16.947599411010742,ztfr,ZTF,,603.8933338129785
142699584,59417.2859259001,,,16.349199295043945,ztfr,ZTF,,1047.901065588465
142699585,59417.286909699906,,,16.292200088500977,ztfr,ZTF,,1104.383640228307
142699586,59417.36630789982,,,15.996100425720215,ztfg,ZTF,,1450.6406051457377
142699587,59418.21681710007,,,18.232200622558594,ztfr,ZTF,,184.97786007215254
142699578,59418.24631940015,,,17.95210075378418,ztfr,ZTF,,239.419598675818
142699588,59418.289537000004,,,18.880399703979492,ztfi,ZTF,,101.8216471847812
142699579,59418.32489580009,,,19.146499633789062,ztfg,ZTF,,79.68932468605053
142699589,59418.38109950023,,,19.21339988708496,ztfr,ZTF,,74.92729345385294
142699590,59418.43015050003,,,18.70989990234375,ztfg,ZTF,,119.13518376796112
142699591,59419.24721059995,,,18.638999938964844,ztfr,ZTF,,127.17449577797875
142699592,59419.31694439985,,,19.33180046081543,ztfr,ZTF,,67.18615935248772
142699593,59419.423518499825,,,18.493799209594727,ztfg,ZTF,,145.3718496196481
142699594,59422.33005789993,,,19.730600357055664,ztfi,ZTF,,46.532871919052596
142699595,59422.39554399997,,,19.968035700637664,ztfr,ZTF,,37.39260481907406
142699596,59423.221747700125,20.83919930277522,0.32949998974800104,20.386446578322925,ztfg,ZTF,16.761785507202177,5.086878496431531
142699597,59423.23873839993,,,20.189899444580078,ztfr,ZTF,,30.481772833859676
142699580,59423.30756939994,,,19.083200454711914,ztfr,ZTF,,84.47336956105498
142699581,59423.352661999874,,,18.727500915527344,ztfg,ZTF,,117.21943771160842
142699598,59423.40166669991,,,18.884199142456055,ztfg,ZTF,,101.46595399607402
142699599,59423.427546299994,,,19.936872201101917,ztfr,ZTF,,38.48142266082389
142699600,59424.221249999944,,,20.56730079650879,ztfr,ZTF,,21.53176748705088
142699601,59424.22219910007,,,20.534900665283203,ztfr,ZTF,,22.183993733281607
142699602,59424.260555599816,,,20.55940055847168,ztfg,ZTF,,21.68901237814284
142699603,59424.26149309985,20.759599989756573,0.2803950011730194,20.482060111730572,ztfg,ZTF,18.036821365356445,4.658069359511975
142699604,59424.29241900006,,,20.324399948120117,ztfg,ZTF,,26.930227407667406
142699605,59424.33765049977,,,20.232500076293945,ztfr,ZTF,,29.308930392984482
142699606,59425.20255789999,,,19.718599319458008,ztfr,ZTF,,47.05006981797355
142699607,59425.2409144002,20.447435803780756,0.20466643571853635,20.511705026975815,ztfg,ZTF,24.045049667358406,4.532606162092317
143019471,59425.2409144002,20.447399459681826,0.20466600358486173,20.51167097530783,ztfg,ZTF,24.04585456848143,4.532748319293841
143019472,59425.284814800136,,,17.409700393676758,ztfi,ZTF,,394.56616664932477
143019470,59425.36700229999,,,20.052000045776367,ztfg,ZTF,,34.609871089327925
143019473,59425.368437500205,,,20.06220054626465,ztfg,ZTF,,34.286233736803744
143019474,59426.22744210018,20.096334708700773,0.2166321724653244,20.098913110298597,ztfg,ZTF,33.22508621215815,6.629255407478043
143312809,59426.22744210018,20.096300428439818,0.21663199365139008,20.09887972623344,ztfg,ZTF,33.22613525390628,6.62945924603106
143312810,59427.22047450021,,,20.49090003967285,ztfr,ZTF,,23.101489585519488
143312811,59427.28012729995,20.377300484907728,0.24921500682830808,20.22775079794687,ztfg,ZTF,25.64955329895023,5.8874831404972285
143312812,59427.28106479999,20.304315813062253,0.2007853090763092,20.389371768477385,ztfg,ZTF,27.4330234527588,5.073191875449037
143661559,59427.28106479999,20.30430063998216,0.2007849961519241,20.389358287521084,ztfg,ZTF,27.433406829833938,5.073254866719165
143661560,59427.32452550018,,,20.334277863226184,ztfr,ZTF,,26.686330156897192
143661561,59427.32547450019,,,20.447500228881836,ztfr,ZTF,,24.043622931481632
143661562,59427.37518520001,,,20.328100204467773,ztfg,ZTF,,26.838603740097167
143608971,59428.20134259993,20.3445475048127,0.18259859085083005,20.53268973971548,ztfr,ZTF,26.43510246276853,4.445842772438596
143661555,59428.20134259993,20.34449979791725,0.1825989931821823,20.53263964054947,ztfr,ZTF,26.436264038085977,4.446047921859805
143661563,59428.20228009997,,,20.590299606323242,ztfr,ZTF,,21.080463592863218
143661564,59428.239733799826,19.61712105389087,0.12525393068790436,20.214528433794108,ztfg,ZTF,51.65966415405272,5.959620730114268
143680123,59428.239733799826,19.617100208886114,0.1252540051937103,20.21450694295232,ztfg,ZTF,51.66065597534176,5.959738694803333
143661752,59428.24067129986,19.616941639605983,0.13674719631671903,20.11903135145171,ztfg,ZTF,51.66820144653323,6.5075491225005715
143680122,59428.24067129986,19.616899956885035,0.1367470026016235,20.118991206777956,ztfg,ZTF,51.6701850891113,6.507789741045905
143680124,59428.25842589978,19.807907512736108,0.15288658440113068,20.188869856056325,ztfg,ZTF,43.33481979370111,6.102138396843274
144014224,59428.25842589978,19.80789977113351,0.1528870016336441,20.188859151447986,ztfg,ZTF,43.3351287841797,6.102198560005652
144014225,59428.28597219987,,,19.94860076904297,ztfi,ZTF,,38.0679677205508
144014226,59428.393668999895,,,20.359899409072952,ztfr,ZTF,,26.063950152322455
144014227,59429.24629630009,,,20.63629913330078,ztfr,ZTF,,20.205999908180004
144014228,59429.28465279983,19.851600951078456,0.14532661437988278,20.28762384998781,ztfg,ZTF,41.62551498413083,5.571606747525217
144015673,59429.28465279983,19.851600951078456,0.14532700181007382,20.287620955497864,ztfg,ZTF,41.62551498413083,5.57162160102384
144015674,59429.28559029987,19.909422292693925,0.16627649962902066,20.199230898343153,ztfg,ZTF,39.46672439575199,6.044183435709254
144076289,59429.28559029987,19.909401409245465,0.16627599298954007,20.199213323105212,ztfg,ZTF,39.46748352050785,6.044281276069896
144076290,59429.330891199876,20.48963383904545,0.19907258450984955,20.583990991075652,ztfg,ZTF,23.12844657897947,4.240661420331952
144455708,59429.330891199876,20.489599546489693,0.19907300174236298,20.583954422948036,ztfg,ZTF,23.12917709350587,4.240804250292677
144455709,59429.37865740014,,,20.385000228881836,ztfr,ZTF,,25.468297156930014
144455710,59430.218518500216,,,20.612199783325195,ztfr,ZTF,,20.659513325791664
144455707,59430.244398099836,,,20.608200073242188,ztfr,ZTF,,20.735760625385577
144455711,59430.269525500014,,,20.570499420166016,ztfr,ZTF,,21.468427358750024
144455712,59430.28179399995,19.51390876589576,0.13594064116477966,20.0224212701287,ztfg,ZTF,56.81153106689451,7.113142147181965
144514301,59430.28179399995,19.5139010381607,0.13594099879264832,20.02241068608069,ztfg,ZTF,56.81193542480472,7.113211488339259
144514300,59430.28619210003,19.477400028437458,0.12000799924135207,20.121260329272413,ztfg,ZTF,58.75434494018567,6.494203059737422
144459310,59430.28619210003,19.477360059787923,0.12000817805528642,20.121218742858904,ztfg,ZTF,58.756507873535206,6.494451808729053
144717794,59430.330046299845,20.141700968240677,0.16272799670696259,20.454931062307875,ztfg,ZTF,31.865417480468693,4.775925798645402
144514302,59430.330046299845,20.14168010721537,0.1627278923988342,20.45491089723625,ztfg,ZTF,31.8660297393799,4.776014501388983
144717795,59434.18369209999,,,20.551812875592955,ztfr,ZTF,,21.84111722339532
145520386,59434.18369209999,,,20.551857191537565,ztfr,ZTF,,21.84022576377209
145520387,59434.2207986,,,20.668500900268555,ztfg,ZTF,,19.615511612253727
145520388,59434.24017360015,,,20.741500854492188,ztfg,ZTF,,18.340013803495577
145520389,59434.25865740003,,,20.719200134277344,ztfg,ZTF,,18.72060786314625
145520390,59434.35038190009,,,20.489099502563477,ztfr,ZTF,,23.139831862311603
145520391,59434.35131940013,,,20.562599182128906,ztfr,ZTF,,21.62520968161192
145520385,59435.198958300054,,,20.725500106811523,ztfg,ZTF,,18.612296281656505
145520392,59435.19990740018,,,20.72130012512207,ztfg,ZTF,,18.684434149429766
145520393,59435.2254050998,,,20.75830078125,ztfg,ZTF,,18.058417419478438
145541758,59435.24317129981,,,20.323225008677163,ztfr,ZTF,,26.95938597577688
145520394,59435.24317129981,,,20.32327030246804,ztfr,ZTF,,26.95826133121285
145523411,59435.244108799845,,,20.43840442385824,ztfr,ZTF,,24.245895580337116
145541757,59435.244108799845,,,20.438429073123494,ztfr,ZTF,,24.24534513656929
145541759,59435.25581019977,,,20.421316725448392,ztfr,ZTF,,24.63050463346773
145937614,59435.25581019977,,,20.421353464051712,ztfr,ZTF,,24.629671212765818
145937615,59436.1876968001,,,19.989599227905273,ztfi,ZTF,,36.657286078964326
146498591,59436.20100690005,,,20.156834878714843,ztfr,ZTF,,31.424331568393686
145937616,59436.20100690005,,,20.1568825234585,ztfr,ZTF,,31.42295262260043
146498592,59436.258553199936,,,20.622699737548828,ztfg,ZTF,,20.460681969983053
146498593,59436.37429400021,,,20.24570083618164,ztfr,ZTF,,28.9547397334119
146498594,59438.182106500026,,,20.268383239291808,ztfr,ZTF,,28.35611338670692
146552582,59438.182106500026,,,20.268403036416814,ztfr,ZTF,,28.355596350984047
146552577,59438.18304400006,,,20.293500900268555,ztfr,ZTF,,27.707646609292
146552583,59438.20503470022,,,20.557899475097656,ztfg,ZTF,,21.719019236111986
146552578,59438.228506899904,,,20.486299514770508,ztfg,ZTF,,23.19958381944618
146552584,59438.241793999914,,,20.242687959414603,ztfr,ZTF,,29.03519962234509
147075415,59438.241793999914,,,20.242719622890128,ztfr,ZTF,,29.034352877138403
147075416,59438.36739580007,,,20.104700088500977,ztfg,ZTF,,32.97007724154932
150506929,59439.22078699991,,,20.101343102402502,ztfr,ZTF,,33.07217512938315
147075417,59439.22078699991,,,20.10138225874541,ztfr,ZTF,,33.07098242523153
150506930,59439.24332180014,,,19.68670082092285,ztfi,ZTF,,48.45288840813807
150506931,59439.34487270005,,,20.1742000579834,ztfg,ZTF,,30.92573120267336
150506932,59439.36726849992,,,19.97559928894043,ztfr,ZTF,,37.133021105077454
150506933,59440.19990740018,,,20.33300018310547,ztfg,ZTF,,26.717752765327052
150506934,59440.21960650012,,,20.183231479446572,ztfr,ZTF,,30.66955031019326
150506921,59440.22055559978,,,20.35449981689453,ztfr,ZTF,,26.193894454719693
150506935,59440.243506900035,,,20.285480592693755,ztfr,ZTF,,27.913080169411224
150506922,59440.26325230021,,,20.51919937133789,ztfg,ZTF,,22.507136843886386
150506936,59440.28666670015,,,20.302600860595703,ztfg,ZTF,,27.476388964690344
150506937,59441.20037040021,,,20.009046253183797,ztfr,ZTF,,36.00654897844573
150506938,59441.20131940022,,,20.108658366933916,ztfr,ZTF,,32.85009676860969
150506939,59441.237650500145,,,20.230499267578125,ztfg,ZTF,,29.362991065407527
150506940,59441.23858800018,,,20.07710075378418,ztfg,ZTF,,33.81891720481053
150506941,59441.2882869998,,,19.77589988708496,ztfg,ZTF,,44.63135222754923
150506942,59442.284305599984,,,20.385400772094727,ztfg,ZTF,,25.458903280145837
150506943,59443.179016199894,,,19.8346004486084,ztfg,ZTF,,42.28241851212538
150506923,59443.197800899856,,,19.149200439453125,ztfg,ZTF,,79.49134113337755
150506944,59443.21712959977,,,19.660200119018555,ztfi,ZTF,,49.65007997624168
150506945,59443.24156250013,,,19.938600540161133,ztfr,ZTF,,38.420214388326166
150506946,59443.283680600114,,,19.902819483491843,ztfr,ZTF,,39.70746909963532
150506924,59443.28461810015,,,19.906400680541992,ztfr,ZTF,,39.57671357060409
150506947,59443.319907399826,,,19.986299514770508,ztfg,ZTF,,36.76886246337124
150506948,59444.20518520009,,,19.376100540161133,ztfg,ZTF,,64.50001029225218
150506949,59444.206122700125,,,19.35740089416504,ztfg,ZTF,,65.62051618761966
150506925,59446.28302079998,,,19.405500411987305,ztfg,ZTF,,62.77689556285231
150506950,59446.29910880001,,,19.411100387573242,ztfi,ZTF,,62.453940471801744
150506951,59446.361446800176,,,19.46380043029785,ztfr,ZTF,,59.494912190798686
150506952,59447.20200229995,,,19.756000518798828,ztfr,ZTF,,45.45689763775507
150506926,59448.19607640011,19.622801050847773,0.26469299197196955,19.407830732324182,ztfg,ZTF,51.390113830566406,12.528460346058905
150506953,59448.229409699794,,,19.6466007232666,ztfr,ZTF,,50.275883440286854
150506954,59448.27658559987,,,19.36639976501465,ztfr,ZTF,,65.07888356984199
150506955,59449.185555600096,,,19.943700790405273,ztfr,ZTF,,38.24015851245438
150506956,59449.18700229982,,,19.90679931640625,ztfr,ZTF,,39.56218536251821
150506957,59449.19832180021,19.72850068019826,0.2680650055408477,19.499786162162238,ztfg,ZTF,46.62294769287115,11.51106565006216
150506958,59449.21930560004,,,19.606199264526367,ztfg,ZTF,,52.18194878233277
150506959,59449.27055560006,,,19.518600463867188,ztfg,ZTF,,56.56656596497206
150506960,59449.28390049981,,,19.514400482177734,ztfi,ZTF,,56.78580766380482
150506961,59449.335138900205,,,19.403400421142578,ztfr,ZTF,,62.8984338138873
150506962,59450.179814800154,,,19.784500122070312,ztfr,ZTF,,44.27921889951744
150506963,59450.200555600226,19.19529960810621,0.22358100116252896,19.163598155879384,ztfg,ZTF,76.18687438964848,15.688836364516474
150506927,59450.22165510012,19.50690106122409,0.2714670002460479,19.264494240476534,ztfg,ZTF,57.17939758300782,14.296584630511774
150506964,59450.269861099776,,,19.216800689697266,ztfg,ZTF,,74.69296924048317
150506928,59450.29971060017,,,19.242799758911133,ztfr,ZTF,,72.92561434714571
150506965,59450.34711810015,,,18.983800888061523,ztfr,ZTF,,92.57199959440725
150558572,59451.166909699794,,,20.334637302696102,ztfr,ZTF,,26.677496949775264
150506966,59451.166909699794,,,20.334671705551806,ztfr,ZTF,,26.676651654634775
150558573,59451.184155100025,,,20.007099151611328,ztfr,ZTF,,36.07117914346106
150558574,59451.20473380014,19.233030492812816,0.14343166351318362,19.683303693478926,ztfg,ZTF,73.584747314453,9.720945723515294
150946283,59451.20473380014,19.233000099063563,0.14343200623989105,19.683270705390733,ztfg,ZTF,73.58680725097656,9.721241080974188
150946284,59451.2056828998,,,19.905399322509766,ztfg,ZTF,,39.613231410531505
150946285,59451.24395829998,19.600900820459128,0.23225200176239014,19.52788794496798,ztfg,ZTF,52.43722152709958,11.216950869976584
150946286,59451.29891199991,,,18.70509910583496,ztfr,ZTF,,119.66312979997814
150946287,59452.20393519988,,,19.339799880981445,ztfr,ZTF,,66.69296839824663
150946282,59452.21774310013,,,20.36949920654297,ztfr,ZTF,,25.834515272465723
150946288,59452.26391200023,,,20.07550048828125,ztfr,ZTF,,33.86879962474397
152107330,59452.283819399774,19.663999780957607,0.18277600407600406,19.85108762412332,ztfg,ZTF,49.476627349853494,8.329039966184332
150946289,59452.283819399774,19.663992330673626,0.18277575075626373,19.851081678624418,ztfg,ZTF,49.47696685791012,8.329085576189165
152107327,59452.30240740022,19.99020020801588,0.21879200637340543,19.98200736990234,ztfg,ZTF,36.637001037597656,7.382901048515956
152107331,59452.34817129979,,,19.50629997253418,ztfg,ZTF,,57.21106218511967
152107332,59453.17961810017,,,20.73390007019043,ztfg,ZTF,,18.46885501208242
152107333,59453.19768519979,,,20.742599487304688,ztfg,ZTF,,18.321465329051865
152107334,59453.22946760012,,,20.349000930786133,ztfg,ZTF,,26.326894172505057
152107335,59453.246088000014,,,19.956499099731445,ztfi,ZTF,,37.79204213250408
152107336,59453.26282409998,,,20.330699920654297,ztfr,ZTF,,26.774417535374475
152107337,59453.263761600014,,,20.33180046081543,ztfr,ZTF,,26.747291800175265
152107338,59453.30057869991,,,20.175500869750977,ztfr,ZTF,,30.888701521097637
152107339,59454.20224539982,,,20.622400283813477,ztfg,ZTF,,20.466325949278758
152107328,59454.22074070014,,,20.600799560546875,ztfg,ZTF,,20.877580926115673
152107340,59454.23611109983,,,20.498199462890625,ztfg,ZTF,,22.946698786507113
152107341,59454.260300899856,,,20.356700897216797,ztfr,ZTF,,26.140846150831013
152107329,59454.3021296002,,,20.22610092163086,ztfr,ZTF,,29.482182576159857
152107342,59454.321284700185,,,20.201799392700195,ztfr,ZTF,,30.149508936924143
152375104,59455.15944440011,,,20.60537787966057,ztfr,ZTF,,20.78972995351832
152107343,59455.15944440011,,,20.60539387890747,ztfr,ZTF,,20.789423601413286
152375105,59455.17736109998,,,20.02017836878782,ztfr,ZTF,,35.63925791162424
152375106,59455.203576399945,,,20.589000701904297,ztfg,ZTF,,21.10569798447493
152375107,59455.22247690009,,,20.62150001525879,ztfg,ZTF,,20.483303213732047
152375108,59455.2234259001,,,20.60110092163086,ztfg,ZTF,,20.87178686923586
152375109,59456.33065970009,19.266401658897507,0.14543446898460388,19.701619074121005,ztfg,ZTF,71.35745239257815,9.558337606620235
152652529,59456.33065970009,19.266399569374563,0.1454340070486069,19.701620433171403,ztfg,ZTF,71.35758972167963,9.558325642153779
152652530,59458.164733800106,,,20.583999633789062,ztfg,ZTF,,21.203138319061846
152652527,59458.18111110013,,,20.765499114990234,ztfg,ZTF,,17.93908773991913
152652528,59458.20337959984,,,20.491100311279297,ztfr,ZTF,,23.09722874781805
152652531,59458.21891199984,,,20.454500198364258,ztfr,ZTF,,23.889107274290858
152652532,59458.24049769994,,,20.150707565662465,ztfr,ZTF,,31.60217500297722
153337543,59458.24049769994,,,20.150733056416115,ztfr,ZTF,,31.6014330605073
153337544,59458.279664400034,,,20.586200714111328,ztfg,ZTF,,21.16019737620635
153337545,59459.17537039984,,,20.828699111938477,ztfg,ZTF,,16.9246756791759
153337546,59459.17630789988,,,20.825199127197266,ztfg,ZTF,,16.979322181659715
153337547,59459.20016200002,,,20.32466392718451,ztfr,ZTF,,26.923680557656226
153537826,59459.20016200002,,,20.3246990353694,ztfr,ZTF,,26.922809972086405
153537827,59459.20501160016,,,20.625600814819336,ztfr,ZTF,,20.406084188604346
153537828,59459.28495369991,,,20.58340072631836,ztfg,ZTF,,21.214837496934344
153537829,59460.15718750004,,,20.121999740600586,ztfi,ZTF,,32.44890931860623
153537830,59460.199780100025,,,20.48637653349691,ztfr,ZTF,,23.19793817198836
155678778,59460.199780100025,,,20.48642546719811,ztfr,ZTF,,23.196892673652957
154495490,59460.242071799934,,,20.518400192260742,ztfr,ZTF,,22.52370979626585
155678779,59460.25873839995,,,20.59149932861328,ztfg,ZTF,,21.057182860244076
154495491,59460.30674770009,,,20.434900283813477,ztfg,ZTF,,24.324273978169852
155678780,59460.30916670011,,,20.417699813842773,ztfg,ZTF,,24.712693022521183
155678781,59460.32871530019,,,20.02842237363783,ztfr,ZTF,,35.36967347680628
155678782,59461.164178200066,,,20.022035306158262,ztfr,ZTF,,35.57835609400753
155678783,59461.178044000175,,,20.35679193279319,ztfr,ZTF,,26.138654414733484
155678784,59461.17902779998,,,20.2593994140625,ztfr,ZTF,,28.591716856911965
155678785,59461.2081133998,,,20.326499938964844,ztfg,ZTF,,26.87819029735101
155678786,59462.20173610002,,,20.5,ztfr,ZTF,,22.908676527677702
154495492,59462.23836810002,,,20.425565827475193,ztfr,ZTF,,24.5342998634298
155678775,59462.23836810002,,,20.425612773108,ztfr,ZTF,,24.533239059408277
155678787,59462.23931710003,,,20.158429815458437,ztfr,ZTF,,31.37820339648844
155678788,59462.2606366002,,,20.47260093688965,ztfg,ZTF,,23.49414394306116
155678776,59462.283460599836,,,20.43589973449707,ztfg,ZTF,,24.30189310319985
155678789,59462.29986110004,,,20.27790069580078,ztfg,ZTF,,28.108632772938236
155678790,59463.16363430023,,,20.191140129213284,ztfr,ZTF,,30.446960816445312
155678791,59463.173669000156,,,20.083999633789062,ztfi,ZTF,,33.60470958069251
155678792,59463.20645829989,,,20.639799118041992,ztfg,ZTF,,20.140968618217023
155678793,59463.227812500205,,,20.464399337768555,ztfg,ZTF,,23.672289582197745
155678794,59463.26861110004,,,20.368000030517578,ztfr,ZTF,,25.87021200749312
155678795,59464.15883099986,,,20.71489906311035,ztfg,ZTF,,18.79491538076348
155678777,59464.186180599965,,,20.652799606323242,ztfg,ZTF,,19.90124093199196
155678796,59464.256863399874,,,20.466299057006836,ztfg,ZTF,,23.630906248091758
155678797,59464.28744209977,,,20.18980840994028,ztfr,ZTF,,30.484328715788862
155704296,59464.28744209977,,,20.1898277517658,ztfr,ZTF,,30.48378565817259
155704297,59464.30402779998,,,20.042853606108157,ztfr,ZTF,,34.90266248365383
157389316,59464.30402779998,,,20.04286854688029,ztfr,ZTF,,34.902182192827446
155705335,59464.30549769988,,,20.200233733773594,ztfr,ZTF,,30.193016649503257
157389313,59464.30549769988,,,20.20024866671983,ztfr,ZTF,,30.192601385103124
157389317,59465.184479199816,,,20.451499938964844,ztfr,ZTF,,23.955212317851423
157389318,59465.18541669985,,,20.12702688647439,ztfr,ZTF,,32.299012564039984
157389319,59465.20755789988,,,20.00453030002864,ztfr,ZTF,,36.156624586174
157389320,59465.221238399856,,,20.434799194335938,ztfg,ZTF,,24.326538840124606
157389321,59465.22217589989,,,20.396499633789062,ztfg,ZTF,,25.19997712086021
157389322,59465.303044000175,,,20.125200271606445,ztfg,ZTF,,32.35339733300796
157389314,59466.15803240007,,,20.37962299052082,ztfr,ZTF,,25.59474480859601
157389323,59466.158969900105,,,20.62420082092285,ztfr,ZTF,,20.432413622727108
157389324,59466.177256899886,,,20.45829963684082,ztfr,ZTF,,23.80565554298721
157389325,59466.2035069,,,20.020299911499023,ztfi,ZTF,,35.63526849912579
157389326,59466.22405089997,,,20.51580047607422,ztfg,ZTF,,22.57770579622318
157389315,59466.310300900135,,,20.220699310302734,ztfg,ZTF,,29.629223902992845
157389327,59466.31123840017,,,20.205699920654297,ztfg,ZTF,,30.041390577876257
157389328,59467.15436339984,,,20.450599670410156,ztfr,ZTF,,23.975083689760698
157389329,59467.15920139989,,,20.44260025024414,ztfr,ZTF,,24.152378158532233
157389330,59467.17697919998,20.69020108376433,0.2884849905967712,20.381778816739594,ztfg,ZTF,19.227355957031246,5.10879491552057
157389331,59467.17907410022,,,20.123600006103516,ztfg,ZTF,,32.401118132058535
157389332,59467.22260419978,,,20.253999710083008,ztfg,ZTF,,28.7342665394697
157389333,59468.156770799775,20.19390510558927,0.1847022920846939,20.369610182426047,ztfg,ZTF,30.369522094726545,5.166374959065072
158077817,59468.156770799775,20.19389944588935,0.18470199406147,20.369606274598624,ztfg,ZTF,30.369680404663146,5.166393554132639
158077812,59468.18166670017,20.689699510935792,0.28848099708557123,20.381292273912088,ztfg,ZTF,19.236240386962884,5.111084794528897
158077818,59468.18265049998,20.19070071248963,0.2186319977045059,20.183302193896868,ztfg,ZTF,30.459285736084,6.133510570936448
158077819,59468.22136570001,,,20.410832235043948,ztfr,ZTF,,24.869502983038874
158077813,59468.22230320005,,,20.484399795532227,ztfr,ZTF,,23.24021180545064
158077820,59469.15690970002,19.90233641936781,0.15401266515254974,20.275331117736595,ztfg,ZTF,39.725139617919915,5.635047076168875
158598709,59469.15690970002,19.902300033133194,0.15401299297809598,20.275292420447332,ztfg,ZTF,39.72647094726569,5.635247921394281
158598710,59469.17785880016,,,20.367399215698242,ztfr,ZTF,,25.884531791670764
158598711,59469.20623840019,,,20.401399612426758,ztfr,ZTF,,25.08650468284769
158598712,59469.219722200185,,,20.11280059814453,ztfi,ZTF,,32.72500795110857
158598713,59469.241793999914,,,20.544599533081055,ztfg,ZTF,,21.986706889943434
158598707,59470.17653940013,,,20.48819923400879,ztfr,ZTF,,23.159026858321376
158598714,59470.177488400135,,,20.47260093688965,ztfr,ZTF,,23.49414394306116
158598715,59470.20369210001,20.295309298656747,0.21688391268253326,20.296626738974915,ztfg,ZTF,27.661535263061527,5.525598181553806
159044434,59470.20369210001,20.295299715994638,0.21688400208950037,20.2966167087353,ztfg,ZTF,27.661779403686523,5.525649228327003
159044433,59470.222395800054,20.48530025870233,0.31712099909782404,20.074123545135677,ztfg,ZTF,23.220945358276367,6.782355934840576
159044435,59470.24064810015,20.44420078161366,0.2682830095291137,20.21460364695848,ztfg,ZTF,24.116800308227567,5.959207898335956
159048286,59471.157546299975,19.29319989099434,0.12031099945306778,19.934322343585755,ztfg,ZTF,69.6177597045899,7.714380540168689
159044436,59471.157546299975,19.29316181627476,0.12031124532222746,19.934282050043485,ztfg,ZTF,69.62020111083994,7.714666839441933
159863523,59471.15942130005,19.48460029390753,0.1606580018997192,19.81173017962544,ztfg,ZTF,58.3659934997559,8.636502912465463
159048287,59471.15942130005,19.48457943134394,0.16065822541713712,19.81170780651907,ztfg,ZTF,58.36711502075198,8.636680881467797
159863524,59471.19903940009,,,20.04640007019043,ztfr,ZTF,,34.78884192742818
159863525,59471.21211809991,,,19.90920066833496,ztfr,ZTF,,39.474781307025495
159863526,59471.266620399896,,,19.822799682617188,ztfg,ZTF,,42.74448874311999
159863527,59473.16046300018,,,20.29010009765625,ztfr,ZTF,,27.794570084982816
159863528,59473.177268499974,19.22353188260041,0.12074674665927884,19.860729076279032,ztfg,ZTF,74.23133087158199,8.25540464032767
163684734,59473.177268499974,19.223499745017726,0.12074699997901915,19.860694660886537,ztfg,ZTF,74.23352813720717,8.255666322210077
163684735,59473.22015050007,,,19.82539939880371,ztfi,ZTF,,42.64226261646295
161091012,59473.23696759995,,,20.207500457763672,ztfr,ZTF,,29.99161254493242
163684736,59473.26010419987,,,20.17180061340332,ztfr,ZTF,,30.994151720640513
161091013,59473.28526620008,,,19.846200942993164,ztfg,ZTF,,41.83305897279181
163684737,59473.286215300206,,,19.873199462890625,ztfg,ZTF,,40.80564198041073
163684738,59474.14413189981,,,20.015600204467773,ztfg,ZTF,,35.78985329675832
163684739,59474.15653940011,,,19.94580078125,ztfg,ZTF,,38.166267292862855
163684740,59474.21792820003,,,20.01099967956543,ztfr,ZTF,,35.94182523902194
163684741,59474.25844909996,,,19.750200271606445,ztfr,ZTF,,45.70038842897142
163684742,59476.14371530013,,,19.571800231933594,ztfi,ZTF,,53.86168147062844
163684743,59476.15510419989,,,19.656299591064453,ztfg,ZTF,,49.82876961311823
163684744,59476.18523149984,,,19.65850067138672,ztfr,ZTF,,49.72785557311535
161091014,59476.19939809991,,,19.482241365068695,ztfr,ZTF,,58.492940450463585
163684745,59476.200347200036,,,19.338600158691406,ztfr,ZTF,,66.76670386301234
161091015,59476.244328700006,19.175228303663236,0.18181683123111722,19.368028881617192,ztfg,ZTF,77.60839080810544,12.996261552150516
163684722,59476.244328700006,19.17519969913508,0.18181699514389035,19.367999298269034,ztfg,ZTF,77.61043548583983,12.996615669630042
163684746,59476.28624999989,19.70809979528982,0.2791129946708679,19.4355354433345,ztfg,ZTF,47.50727081298832,12.212816121579927
163684747,59477.1791782002,,,19.78700065612793,ztfr,ZTF,,44.17735779186563
163684748,59477.264548600186,,,19.590299606323242,ztfr,ZTF,,52.9517304688448
163684749,59478.14429400023,,,19.43160057067871,ztfg,ZTF,,61.28578760348931
163684723,59478.1452314998,,,19.482500076293945,ztfg,ZTF,,58.479004305167976
163684750,59478.17996530002,,,19.667600631713867,ztfr,ZTF,,49.31280961439167
163684724,59478.20011569979,,,19.64590072631836,ztfr,ZTF,,50.30830781011503
163684751,59478.258483800106,,,19.45490074157715,ztfr,ZTF,,59.98459118936838
163684752,59479.144467600156,,,20.03500967681788,ztfr,ZTF,,35.15573071970327
163684753,59479.15863429988,,,19.604700088500977,ztfg,ZTF,,52.2540509750486
163684754,59479.22886569984,,,19.512500762939453,ztfg,ZTF,,56.88525311148924
163684755,59479.254745400045,,,19.675800323486328,ztfr,ZTF,,48.941792410096916
163684756,59480.18271989981,,,19.822182841341462,ztfr,ZTF,,42.76878014660428
163684725,59480.223495400045,,,19.876399993896484,ztfr,ZTF,,40.685532307358415
163684757,59480.238495400175,,,19.39419937133789,ztfi,ZTF,,63.43373031244269
163684726,59484.178044000175,,,20.772899627685547,ztfg,ZTF,,17.817228467664243
163684758,59484.178993099835,,,20.771299362182617,ztfg,ZTF,,17.843508625219016
163684759,59484.256493099965,,,20.066910107661677,ztfr,ZTF,,34.13783358242154
163684727,59484.25744209997,,,19.79461257542524,ztfr,ZTF,,43.868720714102075
163684761,59485.20303239999,,,20.154896347589915,ztfr,ZTF,,31.480488357863393
166135154,59486.1854514,,,20.266761324102234,ztfr,ZTF,,28.39850451234473
166135160,59488.14076389978,,,20.528799057006836,ztfg,ZTF,,22.309014060004003
166135161,59488.15707179997,,,20.404300689697266,ztfr,ZTF,,25.01956324364056
166135155,59488.15895830002,,,20.370100021362305,ztfr,ZTF,,25.82022315831766
166135162,59488.19521989999,,,20.24502394677061,ztfr,ZTF,,28.972796852019545
166135156,59488.225312499795,,,20.077899932861328,ztfg,ZTF,,33.79403323545423
166135163,59488.244618100114,,,20.118799209594727,ztfg,ZTF,,32.54470326962841
166135164,59489.13858800009,,,19.885400772094727,ztfi,ZTF,,40.349642496229045
166135165,59489.20376159996,,,20.306299209594727,ztfg,ZTF,,27.382955217349824
166135166,59489.249282400124,,,19.955699920654297,ztfg,ZTF,,37.81987000412227
166135157,59490.15395830013,,,20.282899856567383,ztfr,ZTF,,27.979506963629383
166135167,59490.15490739979,,,20.35849952697754,ztfr,ZTF,,26.09757709486479
166135168,59490.178333300166,20.497700132363903,0.3167830109596252,20.08768121552159,ztfg,ZTF,22.95725440979004,6.698190723887223
166135158,59490.19891199982,,,16.98040008544922,ztfg,ZTF,,585.9222168939498
167947770,59491.14128470002,19.93729990593598,0.17175200581550595,20.191931150792733,ztfg,ZTF,38.46626663208009,6.0849573048598815
166135169,59491.14128470002,19.937256084156886,0.171752467751503,20.191884408873293,ztfg,ZTF,38.467819213867244,6.085219273379777
167947771,59491.157326399814,,,20.45870018005371,ztfr,ZTF,,23.796874924732304
167947772,59491.20179399988,,,20.240299224853516,ztfr,ZTF,,29.099150458008232
167947773,59498.136736100074,,,20.43320083618164,ztfg,ZTF,,24.362377339293865
167947769,59498.13767360011,,,20.361600875854492,ztfg,ZTF,,26.023137093786303
167947774,59498.19659719989,,,19.58060073852539,ztfi,ZTF,,53.426866641159464
167947775,59498.22795139998,19.17194977842988,0.12912359833717343,19.736321517024635,ztfg,ZTF,77.84309387207036,9.257663456750302
178442001,59498.22795139998,19.1718999783318,0.12912400066852567,19.736268333927317,ztfg,ZTF,77.84666442871108,9.258116940085506
178442002,59502.135868099984,,,19.686500549316406,ztfg,ZTF,,48.461826705278696
169833583,59502.154999999795,,,19.641198605045645,ztfr,ZTF,,50.52665619258493
178442003,59502.15593749983,,,19.708099365234375,ztfr,ZTF,,47.507289630417816
178442004,59502.189976899885,,,19.811190725852835,ztfr,ZTF,,43.2039753539654
178442007,59503.13846059982,,,19.741600036621094,ztfg,ZTF,,46.06382369882923
178442008,59503.15826389985,,,19.986203241603675,ztfr,ZTF,,36.77212293470884
178442005,59503.19877310004,,,19.334299087524414,ztfi,ZTF,,67.0317202588374
169833584,59504.13218750013,,,20.072178308136507,ztfr,ZTF,,33.972591478455975
174516059,59504.13218750013,,,20.07219950005177,ztfr,ZTF,,33.971928391740576
178442009,59504.134108799975,,,19.73973457178955,ztfr,ZTF,,46.1430365923624
178442010,59504.19854169991,,,19.518199920654297,ztfg,ZTF,,56.58743800902407
174516060,59504.199479199946,,,19.532800674438477,ztfg,ZTF,,55.83155582212788
178442011,59505.12472219998,,,19.807604840739273,ztfr,ZTF,,43.34690197790607
178442012,59505.178391200025,,,19.467100143432617,ztfg,ZTF,,59.31437282275407
174516061,59510.12504629977,,,19.22010040283203,ztfg,ZTF,,74.46631084285738
174516062,59510.173460599966,,,16.472400665283203,ztfr,ZTF,,935.4912589406435
174516063,59512.13256940013,,,20.322200775146484,ztfr,ZTF,,26.98483021843579
174516064,59512.17659719987,,,19.769899368286133,ztfg,ZTF,,44.87869839320114
174516065,59521.120833300054,,,20.363000869750977,ztfg,ZTF,,25.989603391580104
176162369,59521.154999999795,,,20.060312747450542,ztfr,ZTF,,34.3458999924996
174516066,59521.154999999795,,,20.060343105007444,ztfr,ZTF,,34.34493968277389
178442006,59522.11973380018,,,19.862600326538086,ztfi,ZTF,,41.20594413330173
178442013,59522.14003469981,,,20.24810028076172,ztfg,ZTF,,28.89082127847174
178442014,59522.16032409994,,,20.008429933874844,ztfr,ZTF,,36.02699393644018
178441996,59523.09701390006,,,20.19134502830348,ztfr,ZTF,,30.441215437491188
176162370,59523.09701390006,,,20.191348767813892,ztfr,ZTF,,30.441110591539157
178441997,59523.1560531999,,,20.30270004272461,ztfg,ZTF,,27.473879107994144
178441998,59525.118437500205,,,20.469900131225586,ztfg,ZTF,,23.55265917275207
178442015,59525.119386599865,,,20.491500854492188,ztfg,ZTF,,23.08870942987637
178442016,59525.13681709999,,,20.281133739303336,ztfr,ZTF,,28.025056980753398
192707686,59600.48583329981,,,19.66860008239746,ztfr,ZTF,,49.26743667428296
197055117,59623.4280555998,,,19.42650032043457,ztfg,ZTF,,61.57435508319379
192707687,59623.429016199894,,,19.504499435424805,ztfg,ZTF,,57.30601720409163
197055118,59623.45031249989,,,19.956100463867188,ztfr,ZTF,,37.80592030043288
192707688,59623.45179399988,,,19.906700134277344,ztfr,ZTF,,39.56579953783934
195582143,59624.46511569992,,,19.593299865722656,ztfi,ZTF,,52.80560876460755
197055119,59625.429837999865,,,19.46401896969546,ztfr,ZTF,,59.48293812769959
192707689,59625.430786999874,,,19.592831121551274,ztfr,ZTF,,52.828411416980046
197055120,59625.515173600055,19.255600366838237,0.3258210122585296,18.81503843440791,ztfg,ZTF,72.07088470458994,21.627913397295647
195582132,59625.516145799775,19.34560047526535,0.20473499596118924,19.40950605372157,ztfg,ZTF,66.33760833740236,12.509143487628858
192707690,59625.516145799775,19.345581370478634,0.20473527908325193,19.40948544750292,ztfg,ZTF,66.3387756347656,12.509380901275756
195582144,59627.48493060004,,,18.850900650024414,ztfg,ZTF,,104.6260284384888
195582145,59627.53723380016,,,19.264299392700195,ztfr,ZTF,,71.49575273163299
195582133,59628.47439809982,,,19.165700912475586,ztfr,ZTF,,78.29240518119947
195582134,59628.49027779978,,,19.20870018005371,ztfg,ZTF,,75.25232595630206
195582146,59629.42922449997,,,19.201799392700195,ztfg,ZTF,,75.73214241533657
195582147,59629.5074306,,,19.770200729370117,ztfr,ZTF,,44.866243419030376
195582148,59629.531944400165,,,19.618099212646484,ztfi,ZTF,,51.61314401672381
195582135,59630.42868060013,,,19.714099884033203,ztfg,ZTF,,47.24545614702119
195582136,59630.53439809987,,,20.077848646255127,ztfr,ZTF,,33.79562959210369
195582137,59637.40623839991,,,19.912200927734375,ztfr,ZTF,,39.365849601339875
195582149,59637.46905090008,,,19.765499114990234,ztfi,ZTF,,45.060951087562714
195582138,59637.51563660009,,,19.344900131225586,ztfg,ZTF,,66.3804125983736
195582150,59638.44966439996,,,20.057199478149414,ztfg,ZTF,,34.44452568665998
197055113,59638.505335600115,,,20.342928299975824,ztfr,ZTF,,26.474555673464458
195582151,59638.505335600115,,,20.342936875173535,ztfr,ZTF,,26.474346576953074
197055110,59639.38891200023,19.847900675176483,0.2789810001850128,19.575849896906295,ztfg,ZTF,41.76762008666995,10.732231619486821
197055111,59639.506585599855,,,19.816099166870117,ztfr,ZTF,,43.00909787714911
197055121,59640.472592600156,20.790199446010575,0.3550179898738861,20.25645933341491,ztfg,ZTF,17.53558349609373,5.733849140119388
197055114,59640.473564799875,,,20.59779930114746,ztfg,ZTF,,20.93535258667685
197055122,59640.516296300106,,,20.499900817871094,ztfr,ZTF,,22.910769333537335
197055115,59640.5172569002,,,20.49449920654297,ztfr,ZTF,,23.02503597281566
197055123,59641.36994209979,,,20.145299911499023,ztfr,ZTF,,31.75996648049377
197055112,59641.3709028,,,20.045299530029297,ztfr,ZTF,,34.82412299143498
197055124,59641.39326390019,19.65915901371583,0.14906311035156247,20.067619355358513,ztfg,ZTF,49.697711944579986,6.823108124560884
208698594,59670.44939809991,,,20.009199142456055,ztfi,ZTF,,36.001479029165075
208698595,59673.28932869993,,,19.46980094909668,ztfi,ZTF,,59.1670096683757
199527203,59673.3655208,,,20.223203737603058,ztfr,ZTF,,29.5609580382331
198600058,59673.3655208,,,20.223246126244725,ztfr,ZTF,,29.559803960113506
208698579,59673.3655208,,,20.22276017424393,ztfr,ZTF,,29.57303724914479
208698580,59673.4084954001,,,20.15089988708496,ztfg,ZTF,,31.596577660857086
199527204,59673.4084954001,,,20.14579963684082,ztfg,ZTF,,31.745351873271076
200025139,59675.4322453998,,,20.300282068248446,ztfr,ZTF,,27.535132629237374
199527205,59675.4322453998,,,20.300318721603702,ztfr,ZTF,,27.53420308672204
200025140,59675.46584489988,,,20.629199981689453,ztfg,ZTF,,20.33855093056131
208698596,59676.43082180014,,,19.02630043029785,ztfi,ZTF,,89.0184089760804
200025141,59677.32641200023,,,19.750499725341797,ztfg,ZTF,,45.68778567619901
200025142,59677.43458329979,,,20.307382976585306,ztfr,ZTF,,27.355635564282064
208698581,59677.43458329979,,,20.30743071246634,ztfr,ZTF,,27.354432862693102
208698582,59679.284594899975,,,19.7898006439209,ztfg,ZTF,,44.0635762857127
208698597,59679.34839119995,,,19.539499282836914,ztfi,ZTF,,55.48815528747749
208698583,59679.393113399856,,,20.301100626973952,ztfr,ZTF,,27.51438115318381
208698584,59683.30613429984,,,19.351499557495117,ztfg,ZTF,,65.97815654158343
208698598,59683.352280099876,,,19.684600830078125,ztfi,ZTF,,48.54669488362431
208698585,59683.38287039986,,,19.88719940185547,ztfr,ZTF,,40.28285464516589
208698586,59685.345925900154,,,19.612300872802734,ztfr,ZTF,,51.88951971002002
208698587,59685.388680600096,,,19.148000717163086,ztfg,ZTF,,79.57922642509703
208698599,59687.47300929995,,,19.583799362182617,ztfi,ZTF,,53.269700510241556
208698588,59688.384131900035,,,19.149200439453125,ztfr,ZTF,,79.49134113337755
208698589,59688.40526620019,,,17.400699615478516,ztfg,ZTF,,397.8507249996565
208698600,59690.40921299998,,,19.59309959411621,ztfi,ZTF,,52.815350025393776
208698590,59693.32694440009,,,19.99720001220703,ztfr,ZTF,,36.40155993682732
208698603,59693.3279281999,,,20.20098973885705,ztfr,ZTF,,30.172000376079556
208698601,59693.3904281999,,,19.75510025024414,ztfi,ZTF,,45.494605127332576
208698604,59693.44784720009,,,20.45639991760254,ztfg,ZTF,,23.84734490464795
208698591,59693.44879630022,,,20.415800094604492,ztfg,ZTF,,24.75597082241903
208698605,59694.42619210016,,,20.08489990234375,ztfg,ZTF,,33.57685684446758
208698592,59695.388981500175,,,19.971599578857422,ztfg,ZTF,,37.270066568848925
208698606,59695.389930599835,,,20.151399612426758,ztfg,ZTF,,31.582038238330338
208698593,59695.430208299775,,,17.992599487304688,ztfr,ZTF,,230.65358284049168
208698607,59695.432118100114,,,17.847900390625,ztfr,ZTF,,263.53593561933945
208698602,59696.32354169991,,,19.467899322509766,ztfi,ZTF,,59.27072928955723
209088012,59697.41234950023,,,20.45560073852539,ztfr,ZTF,,23.86490470864358
208698608,59697.413541700225,,,20.111276482936063,ztfr,ZTF,,32.77097833137086
209088016,59697.413541700225,,,20.111285298026605,ztfr,ZTF,,32.77071226492933
209088017,59697.425763899926,,,21.011199951171875,ztfg,ZTF,,14.306059254754285
209088013,59697.42671300005,,,21.002199172973633,ztfg,ZTF,,14.42514976569337
209608971,59698.40710650012,,,20.283403629106292,ztfr,ZTF,,27.966527717241565
209088018,59698.40710650012,,,20.283447104180137,ztfr,ZTF,,27.96540790332157
209608972,59698.42650459986,,,20.432899475097656,ztfg,ZTF,,24.369140392256973
210113521,59699.36737270001,,,20.481865502579893,ztfr,ZTF,,23.294521771942605
209608973,59699.36737270001,,,20.48186468648931,ztfr,ZTF,,23.294539281211364
210113520,59699.4319329001,,,19.985599517822266,ztfi,ZTF,,36.79257576511938
210113522,59699.46895830007,,,20.616199493408203,ztfg,ZTF,,20.58354639453343
210113523,59700.36140049994,,,20.58289909362793,ztfg,ZTF,,21.22464145738822
210113510,59700.36236110004,,,20.310199737548828,ztfg,ZTF,,27.2847579236501
210113524,59700.38726849994,,,20.50158858055078,ztfr,ZTF,,22.875182510110044
214112005,59700.38726849994,,,20.501593119241715,ztfr,ZTF,,22.875086885439874
214111993,59700.38824070012,,,20.37115047614008,ztfr,ZTF,,25.795254054322534
210114511,59700.38824070012,,,20.37115252894815,ztfr,ZTF,,25.79520528312432
214112006,59701.4124305998,,,20.761499404907227,ztfg,ZTF,,18.00529486570072
214112007,59701.43975690007,,,20.89349937438965,ztfg,ZTF,,15.944108836229201
214111994,59702.32708329987,,,20.69930076599121,ztfg,ZTF,,19.066882648164853
214112000,59702.39108800003,,,20.2589634585807,ztfr,ZTF,,28.603199589509302
214111995,59702.406990699936,,,20.46540069580078,ztfr,ZTF,,23.65046705343913
214112008,59707.3525231001,,,20.20199966430664,ztfr,ZTF,,30.143948162850126
214112001,59707.39127309993,,,20.35449981689453,ztfr,ZTF,,26.193894454719693
214112009,59707.40837959992,,,20.29254934981285,ztfr,ZTF,,27.731940521934355
214111996,59708.36789349979,,,19.95039939880371,ztfr,ZTF,,38.00495656106817
214112010,59708.37133099977,,,20.134199142456055,ztfr,ZTF,,32.086351958945734
214112002,59708.40769679984,,,20.204099655151367,ztfr,ZTF,,30.085701199979116
214111997,59708.45425930014,,,20.6167112083646,ztfr,ZTF,,20.57384751300649
214112011,59708.45520830015,,,20.427200317382812,ztfr,ZTF,,24.49739320415757
214112003,59709.36682870006,,,20.2362003326416,ztfr,ZTF,,29.209213756562708
214112012,59709.414178200066,,,20.236299514770508,ztfr,ZTF,,29.20654561334957
214112013,59709.45025460003,,,19.939300537109375,ztfr,ZTF,,38.39545205195607
214112004,59710.34789349977,19.16010120865643,0.167263001203537,19.443487285063632,ztfg,ZTF,78.69724273681648,12.1236972193771
214111998,59710.390625,,,20.039199829101562,ztfr,ZTF,,35.020316629793285
214112014,59710.39303239994,,,20.062400817871094,ztfr,ZTF,,34.27990998539346
214111999,59710.447384300176,20.47740030351092,0.2561509907245636,20.298045992721626,ztfg,ZTF,23.39052009582523,5.518379943352061
214112015,59710.44834489981,,,20.372699737548828,ztfg,ZTF,,25.75847247465041
214112016,59711.35107639991,,,19.787500381469727,ztfr,ZTF,,44.15702922090628
214829607,59711.38275460014,,,19.73819923400879,ztfr,ZTF,,46.20833354176077
214112017,59711.409016199876,19.46020527851772,0.18973787128925323,19.60670600804147,ztfg,ZTF,59.6922416687013,10.431519937410695
214829623,59711.409016199876,19.46019958895062,0.18973800539970398,19.606699551054984,ztfg,ZTF,59.69255447387688,10.431581974932547
214829608,59712.32896990003,,,19.779199600219727,ztfi,ZTF,,44.495916846111946
214829624,59712.39006939996,,,20.107500076293945,ztfr,ZTF,,32.88516077678029
214829574,59712.392442100216,,,20.050399780273438,ztfr,ZTF,,34.660920154945984
214829575,59712.45682869991,19.85569993580134,0.23136100172996518,19.78686033490515,ztfg,ZTF,41.46866226196283,8.836613534009066
214829625,59712.45776619995,19.789121849757144,0.18098331987857816,19.986911262704606,ztfg,ZTF,44.0911331176757,7.349630245242612
218209013,59712.45776619995,19.789100996113795,0.18098300695419312,19.986892286326125,ztfg,ZTF,44.091979980468835,7.34975870239772
218209000,59714.41056710016,,,19.82830047607422,ztfr,ZTF,,42.5284749658244
218209014,59714.41151619982,,,19.76460075378418,ztfr,ZTF,,45.09825090517182
218209007,59715.328240700066,,,19.3169002532959,ztfi,ZTF,,68.11455108059666
218209015,59717.323935199995,,,19.676000595092773,ztfg,ZTF,,48.93276558810326
218209016,59718.285138899926,,,20.134300231933594,ztfr,ZTF,,32.083364638871316
218209001,59718.28608800005,,,20.05419921875,ztfr,ZTF,,34.539839288997484
218209008,59718.34542819997,,,19.958071681616218,ztfr,ZTF,,37.73734370637948
218209017,59718.36253469996,,,20.221900939941406,ztfr,ZTF,,29.59645014186815
218209002,59718.36348380009,,,20.261699676513672,ztfr,ZTF,,28.531205995795478
218209018,59719.37118060002,,,20.03402127733774,ztfr,ZTF,,35.18774929565754
218209019,59719.406400499865,,,19.969200134277344,ztfr,ZTF,,37.3525233826458
218209009,59719.44561340008,,,19.885900497436523,ztfr,ZTF,,40.331075279635115
218209020,59721.32332180021,,,20.632761559687445,ztfr,ZTF,,20.27194298689528
218262771,59721.342951400205,,,20.759300231933594,ztfr,ZTF,,18.04180178758808
218262776,59721.366388900205,,,20.362150156026264,ztfr,ZTF,,26.00997516913704
222849731,59721.366388900205,,,20.362193548736926,ztfr,ZTF,,26.008935670989683
218456446,59721.38832180016,,,20.377161673877833,ztfr,ZTF,,25.65283279585243
222849648,59721.38832180016,,,20.377185399203363,ztfr,ZTF,,25.652272240575293
222849732,59722.36030089995,,,20.760099411010742,ztfg,ZTF,,18.02852662445687
222849733,59723.28709489992,,,19.56220054626465,ztfi,ZTF,,54.34001844459082
222849649,59723.32559029991,,,20.62593894552336,ztfr,ZTF,,20.399730113578464
222849650,59723.365370399784,,,20.759899139404297,ztfg,ZTF,,18.03185241850695
222849651,59725.34645830002,20.980800799792902,0.3139030039310455,20.580697909506476,ztfg,ZTF,14.71226978302001,4.253543042310852
227985295,59725.34645830002,,,20.84950065612793,ztfg,ZTF,,16.60350348081665
222849652,59725.382071800064,,,20.266667631247405,ztfr,ZTF,,28.400955247390225
222849734,59726.42561340006,,,20.138700485229492,ztfi,ZTF,,31.953600852078235
222849653,59727.265775499865,,,16.85070037841797,ztfr,ZTF,,660.2673903583998
222849654,59727.34930559993,,,19.470399856567383,ztfg,ZTF,,59.13438130766384
222849735,59730.28528939979,,,20.563499450683594,ztfr,ZTF,,21.607285965901056
222966681,59730.32586809993,19.62089940003739,0.10329400002956392,20.42759744994081,ztfg,ZTF,51.480201721191435,4.89768687348444
222849736,59730.32586809993,19.62087470113842,0.1032935008406639,20.427577998091724,ztfg,ZTF,51.48137283325193,4.89777462032287
222966680,59730.3889583,20.298999964375017,0.1802240014076233,20.501354183851458,ztfg,ZTF,27.56766700744634,4.576024301097802
222962926,59730.3889583,20.298988696464395,0.1802236437797546,20.50134507042585,ztfg,ZTF,27.567953109741197,4.576062711378213
223300497,59730.389895800035,20.402800006498857,0.17984199523925778,20.607458015207897,ztfg,ZTF,25.05416870117189,4.14998750942774
222966682,59730.389895800035,20.40277884676805,0.1798415780067444,20.60743937438248,ztfg,ZTF,25.0546569824219,4.150058760488906
223300487,59730.411365699954,,,20.458640074254475,ztfr,ZTF,,23.79819234398414
223300498,59730.420520800166,,,20.861299514770508,ztfr,ZTF,,16.424047564443374
223300499,59730.45362270018,,,20.313199996948242,ztfi,ZTF,,27.209464910707865
223834862,59731.33136569988,19.47559965695295,0.13352900743484497,20.00354639414421,ztfg,ZTF,58.85185241699221,7.237880992182242
223300500,59731.33136569988,19.47558058523843,0.13352921605110168,20.00352562615372,ztfg,ZTF,58.852886199951136,7.238019439883042
223834863,59731.369687499944,,,20.64299964904785,ztfr,ZTF,,20.081684533019885
223834864,59731.393321800046,,,20.569799423217773,ztfg,ZTF,,21.48227296783088
223834865,59732.200983799994,,,20.270780365007663,ztfr,ZTF,,28.29357684537511
224428189,59732.200983799994,,,20.27079134376698,ztfr,ZTF,,28.29329074751953
224428190,59732.282893499825,,,20.716800689697266,ztfg,ZTF,,18.762025596433215
224251428,59732.42791670002,20.34661697672071,0.21324531733989716,20.366304007664212,ztfg,ZTF,26.384763717651374,5.18213106208628
224428186,59732.42791670002,20.346599945039465,0.21324500441551208,20.366288569235223,ztfg,ZTF,26.385177612304656,5.18220474898265
224428191,59732.42885420006,20.432199714100587,0.219540998339653,20.42029641623366,ztfg,ZTF,24.384851455688484,4.930732354217284
224428192,59732.44252309995,,,20.50819969177246,ztfr,ZTF,,22.73631739450612
224428187,59732.44350690022,,,20.54050064086914,ztfr,ZTF,,22.06986840657086
224457183,59733.23836810002,,,20.365302545794403,ztfr,ZTF,,25.934565818427608
224428193,59733.23836810002,,,20.365311380556165,ztfr,ZTF,,25.934354786708145
224457184,59733.259733799845,,,20.182001732136197,ztfr,ZTF,,30.70430752294821
225550398,59733.259733799845,,,20.182042648577912,ztfr,ZTF,,30.703150439550175
225550399,59733.28480320005,,,19.97279930114746,ztfi,ZTF,,37.22890644679254
225550400,59733.325555600226,,,20.79170036315918,ztfg,ZTF,,17.51135912714397
225550389,59734.26332180016,,,18.43239974975586,ztfr,ZTF,,153.8296670656925
225550390,59734.32059030002,,,20.831899642944336,ztfg,ZTF,,16.87485861556205
225550401,59734.321539400145,,,20.81290054321289,ztfg,ZTF,,17.17274743706042
225550402,59734.41103010019,,,20.272199630737305,ztfg,ZTF,,28.256615869612947
225550403,59734.4535416998,,,20.67639923095703,ztfr,ZTF,,19.473333768241147
225550404,59735.26203700015,,,20.226717799273093,ztfr,ZTF,,29.465436580593387
225959858,59735.26203700015,,,20.226724493721917,ztfr,ZTF,,29.465254902715923
225959859,59735.281145799905,,,20.808500289916992,ztfg,ZTF,,17.24248607926822
225959860,59735.383217600174,,,20.490299224853516,ztfr,ZTF,,23.11427681528594
226271341,59736.20631940011,,,20.10789089023542,ztfr,ZTF,,32.873325796546105
225959861,59736.20631940011,,,20.107925194883812,ztfr,ZTF,,32.87228715561034
226271342,59736.24332180014,,,20.312299728393555,ztfg,ZTF,,27.23203575623072
226271343,59736.32756939996,,,20.004199981689453,ztfi,ZTF,,36.16762634984515
226271344,59736.43512730021,,,20.66819953918457,ztfr,ZTF,,19.62095692418222
226266533,59736.43607639987,,,20.74959945678711,ztfr,ZTF,,18.20372295453185
226271345,59736.45496529993,19.511049543777425,0.12829405069351196,20.082419038986938,ztfg,ZTF,56.96133804321292,6.73073326509748
227985299,59736.45496529993,19.5110000282483,0.12829400599002835,20.082369901777763,ztfg,ZTF,56.96393585205075,6.731037885069542
227985296,59736.45592590002,19.612400351825187,0.1282369941473007,20.18425281671971,ztfg,ZTF,51.88476562499994,6.128142689383195
226266534,59736.45592590002,19.612398595653914,0.12823712825775146,20.184249925084398,ztfg,ZTF,51.884849548339844,6.12815901045394
227985300,59738.262083299924,,,20.239299774169922,ztfr,ZTF,,29.125949376321646
227985301,59738.40408559982,,,20.752399444580078,ztfg,ZTF,,18.156838144781208
227985302,59738.42652780004,,,20.554399490356445,ztfr,ZTF,,21.789145746133837
230938288,59739.264594899956,,,20.388490913287878,ztfr,ZTF,,25.386547069741916
227985303,59739.264594899956,,,20.388524160711174,ztfr,ZTF,,25.38576969458409
230938280,59739.277407399844,,,20.18603696079249,ztfr,ZTF,,30.590404214073438
227995410,59739.277407399844,,,20.186038393128914,ztfr,ZTF,,30.590363858302734
230938289,59739.323159699794,,,19.744400024414062,ztfi,ZTF,,45.945183483533675
230938281,59739.37021989981,,,20.55139923095703,ztfg,ZTF,,21.849439854748162
230938290,59739.371157399844,,,20.55299949645996,ztfg,ZTF,,21.817259708235124
230938291,59739.41717590019,,,20.688400268554688,ztfg,ZTF,,19.259273144125498
230938292,59740.32531249989,,,20.066224593038093,ztfr,ZTF,,34.15939441219771
230938293,59740.389328700025,,,20.27280044555664,ztfg,ZTF,,28.240983806259432
230938294,59740.43731479999,,,20.6658992767334,ztfg,ZTF,,19.6625703421214
230938295,59741.20510420017,,,19.75550079345703,ztfg,ZTF,,45.47782462912032
230938282,59741.3498958,,,20.027744070109367,ztfr,ZTF,,35.39177725299874
230938296,59741.39387729997,,,20.152599334716797,ztfr,ZTF,,31.547159831384725
230938283,59741.40843749978,,,20.22369956970215,ztfg,ZTF,,29.547461274017376
230938297,59741.431898099836,,,20.563600540161133,ztfg,ZTF,,21.605274273228652
230938298,59742.22078699991,,,19.554500579833984,ztfi,ZTF,,54.72676388010633
230938299,59742.266724499874,,,19.958056953077204,ztfr,ZTF,,37.737855635250064
230938300,59742.34337959997,,,19.680999755859375,ztfg,ZTF,,48.70797760181716
230938301,59742.41491900012,,,19.86870002746582,ztfr,ZTF,,40.97509687435308
230938302,59743.20659720013,,,19.722900390625,ztfr,ZTF,,46.86405281172145
230938303,59743.26737269992,,,19.72559928894043,ztfg,ZTF,,46.74770388587115
230938284,59743.30500000017,,,19.891153106492204,ztfr,ZTF,,40.13643153065109
230938285,59743.38686340023,,,19.31089973449707,ztfg,ZTF,,68.49204071947179
230938304,59743.43510420015,,,19.503799438476562,ztfg,ZTF,,57.34297551030242
230938305,59743.44188660011,,,19.670158432537754,ztfr,ZTF,,49.1967741644761
230938306,59744.41482640011,,,19.694154881812675,ztfr,ZTF,,48.12137711427939
230938307,59744.454120399896,,,19.229799270629883,ztfg,ZTF,,73.80406654285176
230938308,59747.243773099966,,,20.515100479125977,ztfr,ZTF,,22.592266811018238
230938309,59747.361944399774,,,20.331199645996094,ztfr,ZTF,,26.76209706910016
230938310,59747.41362270014,,,19.632299423217773,ztfi,ZTF,,50.94249725376032
230938311,59747.44296299992,,,19.824100494384766,ztfg,ZTF,,42.693307582781316
230938312,59748.26619210001,20.192699846446477,0.25918498635292053,20.00056103348405,ztfg,ZTF,30.403253555297873,7.257809791439821
230938286,59748.286365699954,20.477100742722744,0.3762489855289459,19.880298187749744,ztfg,ZTF,23.396974563598608,8.107943628868489
230938287,59748.33260420011,,,20.24180030822754,ztfr,ZTF,,29.058947257977707
230938313,59748.35765049979,,,20.215999603271484,ztfr,ZTF,,29.757754647223532
230938314,59749.28880790016,20.294123113943325,0.2081850618124008,20.339884993619002,ztfg,ZTF,27.691772460937468,5.309773530817721
231511818,59749.28880790016,20.294100155764635,0.20818500220775604,20.339862346293213,ztfg,ZTF,27.692358016967777,5.3098842883154225
231511819,59749.32769680023,,,20.255800247192383,ztfr,ZTF,,28.686654387072466
231511820,59749.36098380014,,,20.207599639892578,ztfr,ZTF,,29.98887293276313
231511821,59749.389317099936,,,20.142499923706055,ztfg,ZTF,,31.841977454775254
233426412,59750.26583330007,19.71139948019517,0.16345299780368802,20.019803043908095,ztfg,ZTF,47.36310958862312,7.1303160138144825
231511822,59750.26583330007,19.71135750651657,0.16345348954200742,20.019757803863623,ztfg,ZTF,47.364940643310604,7.130613123308215
231544256,59750.28596059978,19.90342544286642,0.1629758924245834,20.21500281237872,ztfg,ZTF,39.68531417846679,5.957017428396823
232708970,59750.28596059978,19.903400708660374,0.16297599673271176,20.21497738327803,ztfg,ZTF,39.68621826171875,5.957156949736628
233426413,59750.31061339984,,,20.444000244140625,ztfr,ZTF,,24.12125513697564
233426414,59750.31890049996,20.4186995163165,0.25507798790931696,20.24390284902442,ztfg,ZTF,24.689949035644574,5.800545743980952
232708971,59750.34730320005,,,20.258699417114258,ztfr,ZTF,,28.61015648120005
233426415,59750.38620370021,,,20.464966585305092,ztfr,ZTF,,23.659925123196523
233426416,59750.45803239988,,,19.781700134277344,ztfi,ZTF,,44.39355724066784
233426417,59751.33979169978,20.240600826282318,0.22376799583435059,20.207991684987306,ztfg,ZTF,29.091068267822326,5.995609259821115
233426418,59751.36417819979,,,20.382200241088867,ztfr,ZTF,,25.534061705655613
233426419,59751.40209490014,,,20.502899169921875,ztfr,ZTF,,22.847586595159616
233426420,59751.44579860009,,,20.347400665283203,ztfg,ZTF,,26.365725965454047
232708972,59752.30960649997,19.77383273025574,0.16317920386791226,20.084056494529523,ztfg,ZTF,44.71640777587899,6.720589945074521
233426406,59752.30960649997,19.773800220170777,0.16317899525165555,20.08402537250359,ztfg,ZTF,44.71774673461907,6.720782589817662
233426421,59752.384710600134,,,20.42490005493164,ztfr,ZTF,,24.54934888938557
233426422,59753.29067130014,19.209726563113733,0.09641070663928984,20.09129918715328,ztfg,ZTF,75.1812210083007,6.675907657541547
234256823,59753.29067130014,19.20970012009869,0.09641099721193315,20.091269471838153,ztfg,ZTF,75.18305206298828,6.676090371734576
234256824,59753.34810189996,,,20.625699996948242,ztfr,ZTF,,20.404220175574476
234256825,59753.38821760006,,,20.037599563598633,ztfi,ZTF,,35.07197109672226
234256826,59753.43596060015,,,20.547800064086914,ztfg,ZTF,,21.921989952581797
234256827,59753.44467590004,,,20.385732740111067,ztfr,ZTF,,25.451120312543686
234256821,59755.276713000145,,,20.589399337768555,ztfg,ZTF,,21.097950297907442
234256828,59755.27766200015,,,20.743600845336914,ztfg,ZTF,,18.30457550930482
234256829,59755.30707179988,,,20.656299591064453,ztfr,ZTF,,19.837190482840587
234256822,59755.308009299915,,,20.674400329589844,ztfr,ZTF,,19.50921829261259
234256830,59755.367581000086,,,20.625999450683594,ztfr,ZTF,,20.39859332312908
235372795,59755.38884259993,19.75720060274931,0.13129499554634091,20.30346595986204,ztfg,ZTF,45.40668106079105,5.490900977165785
234256831,59755.38884259993,19.75718901854941,0.13129496574401853,20.303454622110714,ztfg,ZTF,45.407165527343764,5.490958315950862
235372796,59756.285138899926,,,20.74650001525879,ztfg,ZTF,,18.255763205316647
235372797,59756.32464119978,,,20.125099182128906,ztfi,ZTF,,32.35640979614631
235372798,59756.35123840021,20.50810081490772,0.2308389991521835,20.44171364731989,ztfr,ZTF,22.738388061523423,4.834421767878073
235372799,59756.37773150019,,,20.59269905090332,ztfr,ZTF,,21.033927838279205
235372800,59756.446411999874,20.29540108687709,0.2292580008506775,20.236475623459384,ztfg,ZTF,27.659196853637713,5.8403617269196095
235372801,59757.2489120001,,,20.655899047851562,ztfg,ZTF,,19.844510048852115
235372793,59757.26837959979,,,20.714099884033203,ztfg,ZTF,,18.808754868199934
235372802,59757.28652779991,,,20.632400512695312,ztfg,ZTF,,20.27868527022444
235372794,59757.287476900034,,,20.7450008392334,ztfg,ZTF,,18.28098803090328
235372803,59757.36752310023,19.318046978448404,0.11584948003292082,20.000197545322347,ztfg,ZTF,68.04264831542964,7.260240003842793
235451101,59757.36752310023,19.3180010834503,0.11584900319576263,20.000156119230205,ztfg,ZTF,68.04552459716793,7.260517022429732
235451102,59757.40950229997,19.41621049475045,0.11663857102394103,20.090990808023577,ztfg,ZTF,62.16068649291996,6.6778040693747895
235657209,59757.40950229997,19.416200966728965,0.11663900315761566,20.090977257470758,ztfg,ZTF,62.16123199462904,6.677887412364591
235657210,59758.30539349979,,,20.459553074299595,ztfr,ZTF,,23.778188757780327
236621103,59758.30539349979,,,20.459571325715007,ztfr,ZTF,,23.77778904563
236621104,59758.35900459997,,,19.078399658203125,ztfr,ZTF,,84.84771220997159
236621105,59758.38054399984,,,19.12070083618164,ztfr,ZTF,,81.60554424385276
236621082,59759.25927079981,,,20.728200912475586,ztfg,ZTF,,18.566055099970477
236621106,59759.26020829985,,,20.72599983215332,ztfg,ZTF,,18.603731681947746
236621107,59759.30444440013,,,20.468563661949855,ztfr,ZTF,,23.581668785270338
236650712,59759.30444440013,,,20.468582244886438,ztfr,ZTF,,23.581265176268893
237253365,59759.324826399796,,,20.44592193648146,ztfr,ZTF,,24.078599624919022
236650713,59759.324826399796,,,20.445951715600344,ztfr,ZTF,,24.07793921620797
236655854,59759.32671299996,,,20.41342464913349,ztfr,ZTF,,24.81019286621127
237253362,59759.32671299996,,,20.413462861586794,ztfr,ZTF,,24.809319687580047
237253366,59759.36304400023,,,20.737600326538086,ztfg,ZTF,,18.406019143435124
237253367,59759.3952314998,,,20.04509925842285,ztfi,ZTF,,34.83054713598416
237253368,59760.246388900094,,,20.732999801635742,ztfg,ZTF,,18.484175330759374
237253369,59760.30055559985,,,20.34893724839907,ztfr,ZTF,,26.32843838612398
237906295,59760.30055559985,,,20.34897170279816,ztfr,ZTF,,26.327602901292202
237906296,59760.338703699876,,,19.441600799560547,ztfr,ZTF,,60.723903324366745
237906297,59760.40589120006,,,18.85540008544922,ztfr,ZTF,,104.19334141868708
238280651,59761.223286999855,,,20.455166915339937,ztfr,ZTF,,23.87444221655215
237906298,59761.223286999855,,,20.455181977887577,ztfr,ZTF,,23.874111005870184
238280652,59761.262858800124,,,20.771499633789062,ztfg,ZTF,,17.840217569289706
238280649,59761.30668980023,,,20.466100692749023,ztfg,ZTF,,23.63522401459068
238280653,59761.33046300011,,,20.810699462890625,ztfg,ZTF,,17.207596543297775
238356000,59761.35068289982,,,20.513588647518855,ztfr,ZTF,,22.623747288467044
238280650,59761.35068289982,,,20.513602441536257,ztfr,ZTF,,22.62345986102377
238280654,59761.3643633998,,,20.49069748976058,ztfr,ZTF,,23.105799694329402
239268708,59761.3643633998,,,20.49073666223512,ztfr,ZTF,,23.104966071006746
239268709,59762.287268499844,,,20.13873562580336,ztfr,ZTF,,31.952566669285797
239268710,59762.30292819999,,,20.11359977722168,ztfi,ZTF,,32.700928880507085
239268711,59762.32613429986,,,20.72170066833496,ztfg,ZTF,,18.67754247264822
239268712,59762.35596060008,,,20.770599365234375,ztfg,ZTF,,17.85501641947555
239640530,59762.38589120004,,,20.312177475452742,ztfr,ZTF,,27.235102232120763
239268713,59762.38589120004,,,20.312223954967017,ztfr,ZTF,,27.233936343738055
239640531,59763.31196760014,,,20.240243049564295,ztfr,ZTF,,29.10065606818735
239739372,59763.31196760014,,,20.24028003443458,ztfr,ZTF,,29.099664790882674
239739373,59763.353703700006,,,20.377974802111,ztfr,ZTF,,25.633628099904307
240344951,59763.353703700006,,,20.37801829907159,ztfr,ZTF,,25.63260118142053
240344952,59763.36892359983,,,20.628700256347656,ztfg,ZTF,,20.347914188984646
240344924,59763.371030100156,,,20.603599548339844,ztfg,ZTF,,20.823809430459576
240344953,59763.40496530011,,,20.585599899291992,ztfg,ZTF,,21.17191005407292
240344954,59764.30266200006,,,20.49588356820205,ztfr,ZTF,,22.99569674244671
240518442,59764.30266200006,,,20.495911579067094,ztfr,ZTF,,22.995103485036335
240518443,59764.32609950006,,,20.735300064086914,ztfg,ZTF,,18.445055841297098
240518444,59764.362986099906,,,20.2290525997647,ztfr,ZTF,,29.402141280978814
241123728,59764.362986099906,,,20.229090355795734,ztfr,ZTF,,29.401118851357097
241123729,59764.4051620001,,,20.705900192260742,ztfg,ZTF,,18.951339994404375
241063455,59765.28127310006,,,20.788799285888672,ztfg,ZTF,,17.558211886763665
241123730,59765.282222200185,,,20.734899520874023,ztfg,ZTF,,18.45186173469886
241123731,59765.310034700204,,,20.06410026550293,ztfi,ZTF,,34.226295357753436
241063456,59765.342523099855,,,20.580769262042914,ztfr,ZTF,,21.266317583331897
241123719,59765.342523099855,,,20.58080798575153,ztfr,ZTF,,21.265559115486393
241123732,59765.36991900019,,,20.464691622170648,ztfr,ZTF,,23.665917767622908
241578887,59765.36991900019,,,20.464707899470355,ztfr,ZTF,,23.66556297209605
241578888,59765.40395830013,,,20.6072998046875,ztfg,ZTF,,20.752961391788382
241578889,59766.2555670999,,,20.275730281308167,ztfr,ZTF,,28.164878850009654
241578890,59766.3044906999,,,20.77199935913086,ztfg,ZTF,,17.8320082478881
242782030,59766.369039400015,,,20.195424293246525,ztfr,ZTF,,30.327058059742733
241578891,59766.369039400015,,,20.195467242712503,ztfr,ZTF,,30.325858408132795
242782031,59766.40214119991,,,20.74370002746582,ztfg,ZTF,,18.30290346056973
242782032,59768.242013900075,,,20.326900482177734,ztfg,ZTF,,26.86827638727374
242782033,59768.26828699978,,,20.36440086364746,ztfg,ZTF,,25.95611290127336
242782028,59768.34557869984,,,20.73509979248047,ztfg,ZTF,,18.448458474149366
242782034,59768.346516199876,,,20.599000930786133,ztfg,ZTF,,20.912195373818914
242782029,59768.37114580022,,,20.76259994506836,ztfg,ZTF,,17.987053316278946
242782035,59768.39321759995,,,20.72450065612793,ztfg,ZTF,,18.629437311543168
242782036,59768.42682870012,,,20.604000091552734,ztfg,ZTF,,20.816128653894044
242782037,59769.28422449995,,,20.273099899291992,ztfg,ZTF,,28.2331958169404
242782038,59769.30818289984,,,20.114599227905273,ztfg,ZTF,,32.67084060731404
242782039,59769.32077550003,,,20.251699447631836,ztfg,ZTF,,28.795208064763454
242782040,59769.371030100156,,,20.62070083618164,ztfg,ZTF,,20.498385932208855
242782041,59770.206736099906,19.685822012640187,0.17542256414890287,19.91749416474533,ztfg,ZTF,48.49212265014651,7.834879650353762
245325801,59770.206736099906,19.685800830948246,0.17542299628257751,19.917470308468165,ztfg,ZTF,48.49306869506836,7.835051803693718
245325775,59770.217222199775,19.82780114158011,0.2519629895687103,19.666345049020453,ztfg,ZTF,42.548038482665945,9.873973926074676
245325802,59770.26674770005,,,19.975200653076172,ztfg,ZTF,,37.14665726426656
245325776,59770.32445599977,,,20.057899475097656,ztfg,ZTF,,34.42232573424586
245325803,59770.346192100085,,,20.14929962158203,ztfg,ZTF,,31.64318216169883
245325804,59770.384710600134,,,20.42259979248047,ztfg,ZTF,,24.601414765653274
245325805,59770.4313542,,,20.393699645996094,ztfg,ZTF,,25.265048810303643
245325806,59771.20229170006,,,19.920299530029297,ztfg,ZTF,,39.07330865127133
245325807,59771.265856499784,,,20.054800033569336,ztfg,ZTF,,34.52073123449877
245325808,59771.34803240001,,,20.068199157714844,ztfg,ZTF,,34.09732718367762
245325809,59771.39633100014,,,20.02750015258789,ztfg,ZTF,,35.39972913331326
245325810,59771.42835649988,,,20.406200408935547,ztfg,ZTF,,24.97582463773586
245325811,59772.20659720013,,,20.012699127197266,ztfr,ZTF,,35.88561133479307
245325812,59772.22716439981,,,20.04129981994629,ztfr,ZTF,,34.95264709057279
245325813,59772.28268520022,,,20.096599578857422,ztfr,ZTF,,33.21698179379375
245325777,59772.311817099806,,,20.12179946899414,ztfr,ZTF,,32.45489529803714
245325814,59772.37297450006,,,19.95989990234375,ztfr,ZTF,,37.67385301694782
245325778,59772.40701390011,,,19.900699615478516,ztfr,ZTF,,39.785072499965636
245325815,59772.42855319986,,,19.925600051879883,ztfr,ZTF,,38.88301915166023
245325816,59773.24993060017,,,19.86400032043457,ztfr,ZTF,,41.15284569806267
245325817,59773.286840300076,,,19.84950065612793,ztfr,ZTF,,41.706115108985436
245325818,59773.3203125,,,19.859800338745117,ztfr,ZTF,,41.31234662672489
245325819,59773.37287040008,,,19.66550064086914,ztfr,ZTF,,49.40828092721175
245325820,59773.41641200008,,,19.590299606323242,ztfr,ZTF,,52.9517304688448
245325779,59774.224097200204,,,19.91860008239746,ztfr,ZTF,,39.134516002873504
245325780,59774.29858799977,,,19.766000747680664,ztfr,ZTF,,45.0401368003879
245325821,59774.33085650019,,,19.62150001525879,ztfr,ZTF,,51.45173141507009
245325822,59774.35130790016,,,19.79949951171875,ztfr,ZTF,,43.67170979061191
245325823,59774.435324099846,,,19.6643009185791,ztfr,ZTF,,49.46290651436043
245325824,59775.22685190011,,,20.082399368286133,ztfr,ZTF,,33.654276047439325
245325825,59775.257928200066,,,19.842599868774414,ztfr,ZTF,,41.972037526895804
245325826,59775.330266200006,,,19.980499267578125,ztfr,ZTF,,36.965815618526634
245325827,59775.46001160005,,,19.48430061340332,ztfr,ZTF,,58.38210566809325
245379638,59776.19559030002,,,20.32291784912748,ztfr,ZTF,,26.96701398364122
245325828,59776.19559030002,,,20.32295316679649,ztfr,ZTF,,26.966136793970616
245938080,59776.21662040008,,,20.15230852500632,ztfr,ZTF,,31.55561073237147
245379639,59776.21662040008,,,20.152334833116793,ztfr,ZTF,,31.554846128196075
245406681,59776.23746530013,,,20.292623092175212,ztfr,ZTF,,27.730057053969023
245938072,59776.23746530013,,,20.292643753980204,ztfr,ZTF,,27.729529349746695
245938081,59776.287476900034,,,20.251699447631836,ztfr,ZTF,,28.795208064763454
245938073,59776.32679399988,,,20.191699981689453,ztfr,ZTF,,30.431265095598455
245938082,59776.364965300076,,,20.17180061340332,ztfr,ZTF,,30.994151720640513
245938083,59776.4547569002,,,19.768199920654297,ztfr,ZTF,,44.94899974127782
251407370,59778.222326400224,,,20.522355761392863,ztfr,ZTF,,22.44180040306214
245938084,59778.222326400224,,,20.522390583894843,ztfr,ZTF,,22.44108064525762
251407371,59778.26857639989,,,18.186500549316406,ztfr,ZTF,,192.93000709492406
251407372,59778.35189810023,,,20.173500061035156,ztfr,ZTF,,30.94567610024861
251407373,59778.39817130007,,,19.94930076599121,ztfr,ZTF,,38.04343241181735
251407374,59779.23910879996,,,20.52519989013672,ztfr,ZTF,,22.38309015364232
251407367,59779.266030100174,,,20.12467134735618,ztfr,ZTF,,32.36916236439225
247684671,59779.266030100174,,,20.124698677559877,ztfr,ZTF,,32.368347576543385
251407375,59779.28185189981,,,20.413299560546875,ztfr,ZTF,,24.813051434185084
251407376,59779.3120833002,,,20.260607608743292,ztfr,ZTF,,28.559918021324417
251407377,59779.339826399926,,,20.310300827026367,ztfr,ZTF,,27.28221764405785
251407378,59779.38226850005,,,20.148000717163086,ztfr,ZTF,,31.681060666931483
251407379,59780.28512729984,,,19.972700119018555,ztfg,ZTF,,37.23230746707695
251407380,59781.266875000205,,,20.603300094604492,ztfg,ZTF,,20.82955357669358
251407368,59781.26781249978,,,20.663299560546875,ztfg,ZTF,,19.709707343839046
251407381,59781.28504629992,,,20.5132999420166,ztfg,ZTF,,22.629763914580444
251407382,59781.32035879977,,,20.553499221801758,ztfg,ZTF,,21.807220318505053
251407369,59781.34370370023,,,20.205699920654297,ztfg,ZTF,,30.041390577876257
251407383,59781.3446411998,,,20.108400344848633,ztfg,ZTF,,32.85790442729062
251407384,59781.37787039997,20.197900980144592,0.24905100464820862,20.04906602429893,ztfg,ZTF,30.257957458496097,6.94070499870635
251407385,59782.224664399866,,,19.622600555419922,ztfi,ZTF,,51.399604565249284
251407386,59782.25990739977,,,20.294300079345703,ztfr,ZTF,,27.687259314660853
251407387,59782.28325230023,,,20.572599411010742,ztfg,ZTF,,21.42694405057458
251407388,59782.36665510014,,,20.33749323307549,ztfr,ZTF,,26.607416429998146
252010884,59782.36665510014,,,20.337517794020133,ztfr,ZTF,,26.60681453803988
252010885,59783.280532400124,,,20.80229949951172,ztfg,ZTF,,17.341242050443427
252010882,59783.29913190007,,,20.630800247192383,ztfg,ZTF,,20.30859604141269
252010886,59783.320543999784,,,20.77680015563965,ztfg,ZTF,,17.75333457444246
252010887,59783.36657410022,,,20.58810043334961,ztfr,ZTF,,21.123205621998217
252010883,59783.380937499925,,,19.967182383432338,ztfr,ZTF,,37.42200449727096
254202226,59783.40083329985,,,20.376478231597414,ztfr,ZTF,,25.668985660300073
252010888,59783.40083329985,,,20.376513915803425,ztfr,ZTF,,25.668142027826434
254202227,59784.28076389991,,,20.169161929085664,ztfr,ZTF,,31.069568974467643
254202228,59784.30033560004,,,20.62763287756579,ztfr,ZTF,,20.367927900529626
254202229,59784.3441666998,,,20.731300354003906,ztfg,ZTF,,18.513130324784665
254202230,59785.24351850012,,,20.677400588989258,ztfg,ZTF,,19.455382087449646
254202231,59785.26789350016,,,20.158700942993164,ztfi,ZTF,,31.37036868235971
254202232,59785.282627299894,,,20.33970069885254,ztfr,ZTF,,26.553374487906975
253593575,59785.28406250011,,,20.1063643820493,ztfr,ZTF,,32.91957708108788
254202223,59785.28406250011,,,20.106380464104475,ztfr,ZTF,,32.919089475966295
254202233,59785.2983448999,,,18.930099487304688,ztfr,ZTF,,97.26580938711018
254202224,59785.32711810013,,,20.6289005279541,ztfg,ZTF,,20.344161220605656
254202234,59785.34962960007,,,20.56450080871582,ztfg,ZTF,,21.58736708066821
254202235,59786.2193287001,,,20.150299072265625,ztfg,ZTF,,31.61406712606613
254202236,59786.25605319999,,,20.461299896240234,ztfr,ZTF,,23.73996320531236
254202237,59786.284548600204,,,20.33448485918145,ztfr,ZTF,,26.68124288446393
254202238,59786.30608800007,,,20.694799423217773,ztfg,ZTF,,19.146095935824484
254202239,59787.22115739994,,,20.671100616455078,ztfg,ZTF,,19.5685998855381
254202240,59787.262337999884,,,20.618900299072266,ztfg,ZTF,,20.53240775510018
254202225,59787.264259300195,,,20.706100463867188,ztfg,ZTF,,18.9478446101071
254202241,59787.288321800064,,,20.453980004280982,ztfr,ZTF,,23.900555681061586
254202332,59787.288321800064,,,20.453995512423912,ztfr,ZTF,,23.900214299255513
254202330,59787.31099539995,,,20.26905794049903,ztfr,ZTF,,28.33849772594043
254213965,59787.31099539995,,,20.26909765743391,ztfr,ZTF,,28.337461104265696
254982947,59787.31193289999,,,20.32174194685367,ztfr,ZTF,,26.996236322482094
254202333,59787.31193289999,,,20.321785892383886,ztfr,ZTF,,26.99514366304521
254982948,59788.26569439983,,,20.26539436032058,ztfr,ZTF,,28.434281319473325
254982949,59788.28223379981,,,20.627772269415516,ztfr,ZTF,,20.36531313932835
258077422,59788.28223379981,,,20.627789791202588,ztfr,ZTF,,20.36498448325187
258077423,59788.30277779978,,,20.55820083618164,ztfg,ZTF,,21.71299165881396
258077419,59789.240891200025,,,20.082581650890155,ztfr,ZTF,,33.64862635636986
258077424,59789.24184030015,,,20.23232405886604,ztfr,ZTF,,29.313682284573204
258077425,59789.2639583,,,20.25905221406127,ztfr,ZTF,,28.60086146450968
258077420,59789.28038189979,,,20.523300170898438,ztfg,ZTF,,22.422288265150538
258077426,59789.28225689987,,,20.62350082397461,ztfg,ZTF,,20.445591076616548
258077427,59789.30756939994,,,20.163799285888672,ztfi,ZTF,,31.22340667533249
258077428,59789.367303200066,,,20.31450080871582,ztfg,ZTF,,27.176884991582067
258077429,59790.22341440013,20.480301214592807,0.2786850035190582,20.209403005511916,ztfg,ZTF,23.32810783386229,5.987820784903419
258077430,59790.26993060019,,,20.1210994720459,ztfr,ZTF,,32.47582639771892
258077431,59790.28815970011,,,20.081240025884345,ztfr,ZTF,,33.69023106803548
258077432,59790.32601850014,,,19.347200393676758,ztfg,ZTF,,66.23992659861023
258077421,59791.2183681,,,20.46109962463379,ztfr,ZTF,,23.744342610796906
258077433,59792.24175930023,,,19.718599319458008,ztfi,ZTF,,47.05006981797355
258077434,59792.26211810019,,,20.15369987487793,ztfg,ZTF,,31.515198728860547
258077435,59792.2825230998,,,19.91010093688965,ztfg,ZTF,,39.442063253960896
258077436,59793.26331020007,20.330223254527848,0.20384912192821503,20.39883693090318,ztfg,ZTF,26.78617477416993,5.029157343745987
259694848,59793.26331020007,20.33020060251527,0.20384900271892545,20.398814913820388,ztfg,ZTF,26.78673362731936,5.029259328459979
259694849,59793.276759299915,20.494100849734796,0.24332800507545468,20.370506399896087,ztfg,ZTF,23.033485412597635,5.162112151017873
259694850,59793.3246065001,,,20.540800094604492,ztfr,ZTF,,22.0637822198926
259694851,59794.26293980004,,,20.466800689697266,ztfr,ZTF,,23.619990800082384
259694852,59794.281701399945,,,20.490699768066406,ztfr,ZTF,,23.10575120923461
259694844,59794.28265050007,,,20.53019905090332,ztfr,ZTF,,22.28026641780752
259694845,59794.32746529998,,,20.353500366210938,ztfg,ZTF,,26.218017771955886
259694853,59794.32841440011,,,20.35420036315918,ztfg,ZTF,,26.2011199127075
259694854,59795.318414399866,20.83250087495389,0.22053100168704987,20.815712538773578,ztfg,ZTF,16.865516662597635,3.4256657070773966
260069370,59797.28899310017,19.55649984193277,0.12797300517559052,20.130589709633046,ztfg,ZTF,54.62608337402354,6.438639532982573
259694855,59797.28899310017,19.55648255508831,0.1279733031988144,20.130569894331693,ztfg,ZTF,54.626953125000114,6.438757042877103
259733327,59797.30270829983,19.885225741108044,0.17354348301887512,20.128590756458337,ztfg,ZTF,40.35614776611324,6.450504656530152
260069356,59797.30270829983,19.885200699655744,0.17354300618171692,20.128568698235767,ztfg,ZTF,40.357078552246136,6.450635708725128
260069371,59797.32611110015,,,20.538400650024414,ztfr,ZTF,,22.11259643863835
260069357,59797.34577549994,,,20.530000686645508,ztfr,ZTF,,22.28433739955134
260069372,59797.371377300005,,,20.434499740600586,ztfr,ZTF,,24.33324919717678
260069373,59797.41263889987,,,20.309600830078125,ztfg,ZTF,,27.299812734468833
260069374,59798.19469910022,,,19.984100341796875,ztfi,ZTF,,36.84341375508013
260069375,59798.21436339989,,,20.061818205857747,ztfr,ZTF,,34.29830970970699
260117072,59798.21436339989,,,20.06185367777735,ztfr,ZTF,,34.297189173240305
260117073,59798.23353009997,,,20.385299682617188,ztfr,ZTF,,25.461273788778506
260117074,59798.259664400015,19.366041573630234,0.1117437556385994,20.087369203624878,ztfg,ZTF,65.10035705566403,6.700115883520946
260178854,59798.259664400015,19.365999584530314,0.1117440015077591,20.087324825588297,ztfg,ZTF,65.10287475585943,6.700389747525123
260178855,59798.32553240005,19.70783279120164,0.1609988659620285,20.03266153785576,ztfg,ZTF,47.51895523071285,7.046368970950435
260574102,59798.32553240005,19.70780028098644,0.16099900007247922,20.032628123233504,ztfg,ZTF,47.52037811279303,7.046585833370241
260574103,59799.20427080011,,,20.172100067138672,ztfr,ZTF,,30.985604492816993
260574101,59799.225034699775,,,20.03515243719967,ztfr,ZTF,,35.15110849602198
261196988,59800.36685189977,19.797001280618343,0.19651600718498227,19.905392240832256,ztfg,ZTF,43.77231216430668,7.922697957466056
260574104,59800.36685189977,19.79695368758596,0.19651579856872559,19.90534580038966,ztfg,ZTF,43.77423095703123,7.923036844082371
261196989,59801.22916670004,,,15.658100128173828,ztfg,ZTF,,1980.4320622212513
261606070,59801.32987269992,19.13970036294119,0.13745500147342682,19.636184784985232,ztfg,ZTF,80.18993377685541,10.15210455094583
261196990,59801.32987269992,19.139694371637496,0.1374552547931671,19.636176792749183,ztfg,ZTF,80.19037628173828,10.152179282095316
261606071,59801.34388889978,,,19.918899536132812,ztfr,ZTF,,39.123723914512624
261606072,59801.361516200006,,,19.63610076904297,ztfi,ZTF,,50.76445083425609
261606067,59802.24459489994,,,19.259000778198242,ztfr,ZTF,,71.84551938417572
261606073,59802.266851900145,,,17.94529914855957,ztfr,ZTF,,240.9241528535169
261606074,59802.290381900035,,,19.654499053955078,ztfg,ZTF,,49.911472006383576
261606068,59802.3059605998,,,19.714799880981445,ztfg,ZTF,,47.21500582560322
261606075,59802.37825229997,19.341438587319523,0.19176819920539853,19.476382901319596,ztfg,ZTF,66.59238433837889,11.761882462240962
263381912,59802.37825229997,19.341400399877646,0.191768005490303,19.476345810637245,ztfg,ZTF,66.59472656249994,11.762284275956025
263381913,59803.18103010021,,,20.06382743867577,ztfr,ZTF,,34.2348969175485
263381914,59803.39118060004,,,19.526500701904297,ztfr,ZTF,,56.156459531837676
263381915,59805.1876968001,,,20.038799285888672,ztfr,ZTF,,35.033238495898175
263381907,59805.20328699984,,,20.323539754262242,ztfr,ZTF,,26.95157181440017
263381916,59805.24336809991,,,19.024499893188477,ztfg,ZTF,,89.16615565985676
263381908,59805.24430559995,,,18.87150001525879,ztfg,ZTF,,102.65970073238974
263381917,59805.30377310002,,,19.94298380248156,ztfr,ZTF,,38.26541951660517
263381918,59805.34197920002,,,18.313400268554688,ztfi,ZTF,,171.64845257475892
263381919,59806.20123839984,,,20.15625397480963,ztfr,ZTF,,31.441149098375288
263381920,59806.26324070012,,,19.937400817871094,ztfg,ZTF,,38.46269161542162
263381921,59806.35981479986,,,19.942560038308276,ztfr,ZTF,,38.28035747176865
263381922,59807.17587959999,,,20.120889211487953,ztfr,ZTF,,32.48211618208242
263381923,59807.201053199824,,,20.487600326538086,ztfg,ZTF,,23.17180522964038
263381924,59807.26144680008,,,20.249399185180664,ztfg,ZTF,,28.856278838858458
263381909,59807.32261569984,,,19.337499618530273,ztfr,ZTF,,66.83441523890195
263381925,59807.32355319988,,,20.06345510909506,ztfr,ZTF,,34.24663904294182
263381926,59808.17557869991,,,20.449199676513672,ztfr,ZTF,,24.006018110140577
263381927,59808.22853010008,,,20.490699768066406,ztfr,ZTF,,23.10575120923461
263381928,59808.24659720017,,,20.389799118041992,ztfg,ZTF,,25.35597721162227
263381929,59808.25413190015,,,19.616600036621094,ztfg,ZTF,,51.684460265798535
263381930,59808.28181710001,,,19.419200897216797,ztfi,ZTF,,61.98971520582736
263381931,59809.18768520001,,,20.345472322289545,ztfr,ZTF,,26.412594937000677
263381932,59809.23814810021,,,20.493000030517578,ztfg,ZTF,,23.05685072139713
263381910,59809.2901504999,,,20.150800704956055,ztfr,ZTF,,31.59946414374896
263381933,59809.29109949991,,,20.26919937133789,ztfr,ZTF,,28.33480651949733
263381911,59809.34568289993,,,19.922300338745117,ztfg,ZTF,,39.00137015785369
263381934,59809.36313659977,,,19.9060001373291,ztfg,ZTF,,39.5913166651174
263381935,59810.18428240018,,,20.423200607299805,ztfr,ZTF,,24.587804824676006
263381936,59810.20262729982,,,20.611099243164062,ztfg,ZTF,,20.6804651474567
263381937,59811.299317100085,,,19.978500366210938,ztfi,ZTF,,37.03393444847429
264377945,59811.356805600226,,,20.238577307671886,ztfr,ZTF,,29.145336705515312
263381938,59811.356805600226,,,20.238627092885004,ztfr,ZTF,,29.14400030950465
264377946,59812.18428240018,,,20.36949920654297,ztfr,ZTF,,25.834515272465723
264377944,59812.24223379977,,,20.632600784301758,ztfg,ZTF,,20.274945070424117
264377947,59812.24412039993,,,20.67259979248047,ztfg,ZTF,,19.541598362521245
264377948,59812.28265050007,,,19.4424991607666,ztfg,ZTF,,60.673679857313125
271413526,59812.31689810008,,,20.483967602423462,ztfr,ZTF,,23.249464751738756
264377949,59812.31689810008,,,20.48398921333881,ztfr,ZTF,,23.24900198996289
266812001,59812.317858799826,,,20.451200485229492,ztfr,ZTF,,23.961820246294096
271413527,59813.185324099846,,,20.435100555419922,ztfr,ZTF,,24.31978761016996
271413528,59813.200127299875,,,20.571500778198242,ztfr,ZTF,,21.448636481665158
271413529,59813.28180560004,,,20.472400665283203,ztfg,ZTF,,23.49847800128817
271413530,59813.30252309982,,,20.3125,ztfg,ZTF,,27.2270130807791
271413531,59814.252719900105,,,20.135546296574343,ztfr,ZTF,,32.046564710741876
266812002,59814.28712960007,,,20.534900665283203,ztfg,ZTF,,22.183993733281607
271413532,59814.288067100104,,,20.405099868774414,ztfg,ZTF,,25.001153841550817
266812003,59816.18423609994,,,20.537399291992188,ztfr,ZTF,,22.132999958392084
266812004,59816.20076389983,19.594299614512018,0.1332377642393112,20.12461706230887,ztfg,ZTF,52.75700759887691,6.474156162082316
271413518,59816.20076389983,19.594299614512018,0.1332380026578903,20.12461511947042,ztfg,ZTF,52.75700759887691,6.474167747079422
271413533,59816.3026389,,,19.853200912475586,ztfi,ZTF,,41.564220012128445
271413519,59818.26791669987,,,20.51569938659668,ztfr,ZTF,,22.57980803314624
271413520,59818.319571800064,20.782699992102252,0.38426798582077026,20.163000271246236,ztfg,ZTF,17.657125473022454,6.249278610373383
271413521,59820.18230320001,,,20.298500061035156,ztfg,ZTF,,27.58036285552961
271658479,59823.17795140017,,,20.232531745799925,ztfr,ZTF,,29.308075502261293
271413534,59823.17795140017,,,20.232533956155088,ztfr,ZTF,,29.308015836580278
271425181,59823.18208329985,,,20.47175088839628,ztfr,ZTF,,23.512545265188745
271658472,59823.18208329985,,,20.47175771995522,ztfr,ZTF,,23.512397322407793
271658480,59823.250127300154,,,20.580699920654297,ztfg,ZTF,,21.26767581664485
271658481,59823.27765050018,,,19.976499557495117,ztfr,ZTF,,37.10224398321033
271658473,59823.320543999784,19.278600907137115,0.1456969976425171,19.711860190185856,ztfg,ZTF,70.56017303466788,9.468603256697866
271778987,59823.320543999784,19.278599146192633,0.14569731056690213,19.711856097326685,ztfg,ZTF,70.56028747558601,9.468638950204792
271658482,59823.32148149982,19.22962415203548,0.11455684900283811,19.923957292533327,ztfg,ZTF,73.81597137451179,7.788379027695358
273973468,59823.32148149982,19.229601147508134,0.11455699801445006,19.92393287571856,ztfg,ZTF,73.81753540039062,7.788554180320411
273973469,59824.16140050022,,,20.094999313354492,ztfi,ZTF,,33.26597636759175
273973470,59824.17568290001,,,20.143937088146014,ztfr,ZTF,,31.799856833128434
273973471,59824.19561340008,,,20.57069969177246,ztfg,ZTF,,21.464467722972334
273973472,59824.22380790021,,,20.569499969482422,ztfg,ZTF,,21.488198748019098
273973473,59824.2886458002,,,20.405899047851562,ztfr,ZTF,,24.98275798510463
273973466,59825.174930599984,,,20.349899291992188,ztfr,ZTF,,26.305119750412427
273973474,59825.176365700085,,,20.310540155123164,ztfr,ZTF,,27.276204506047293
282269619,59825.176365700085,,,20.310552219814667,ztfr,ZTF,,27.275901414778016
282269620,59825.24034720007,,,20.217100143432617,ztfg,ZTF,,29.727606429372774
282269614,59825.2412963002,,,20.271699905395508,ztfg,ZTF,,28.269624367487705
282269621,59825.29568290012,,,20.19729995727539,ztfg,ZTF,,30.274711766517484
282269622,59825.325000000186,,,20.087517431885857,ztfr,ZTF,,33.49600612102173
282269623,59826.15851850016,,,20.148227651664033,ztfr,ZTF,,31.674439561035243
282269624,59826.18968749978,,,20.29669952392578,ztfg,ZTF,,27.62613886069668
282269625,59826.24601850007,,,20.276399612426758,ztfg,ZTF,,28.147521208087735
282269626,59826.25355320005,,,20.006634148221767,ztfr,ZTF,,36.08663115920581
282269627,59827.28153940011,,,19.902799606323242,ztfg,ZTF,,39.708196052719686
282269628,59827.3046875,,,19.920799255371094,ztfr,ZTF,,39.05532875009039
282269615,59827.3056481001,,,19.84813769134695,ztfr,ZTF,,41.75850321200336
282269629,59827.32115740003,,,19.971399307250977,ztfr,ZTF,,37.27694192634335
282269630,59828.15712960018,,,19.946096432331252,ztfr,ZTF,,38.155875853438445
282269631,59828.176631900016,,,19.66670036315918,ztfi,ZTF,,49.35371566718458
282269632,59828.20043980004,,,19.758499145507812,ztfg,ZTF,,45.35240703821806
282269633,59828.24855320016,,,19.635499954223633,ztfg,ZTF,,50.79255017799678
282269634,59829.16039349977,,,19.894500732421875,ztfr,ZTF,,40.01287036195951
282269616,59829.161342599895,,,19.984899520874023,ztfr,ZTF,,36.816304360260936
282269635,59829.17987270001,,,19.911457389927293,ztfr,ZTF,,39.392817498366234
282269636,59829.328842599876,,,19.04789924621582,ztfg,ZTF,,87.26504189337524
282269637,59838.16498839995,19.423538596553378,0.11405804008245467,20.122609624121385,ztfg,ZTF,61.74254989624031,6.486137424538717
298038528,59838.16498839995,19.42350042810817,0.11405800282955168,20.122571810292406,ztfg,ZTF,61.74472045898441,6.486363326522378
298038529,59839.1657292,19.16603488958272,0.11478001624345778,19.85825497399535,ztfg,ZTF,78.26832580566419,8.274237948363965
298333080,59839.1657292,19.166000599660364,0.11478000134229659,19.858220825027246,ztfg,ZTF,78.27079772949222,8.274498196783535
298233610,59839.17671300005,19.32831213552152,0.11451186984777449,20.023071658966675,ztfg,ZTF,67.40236663818366,7.1088824357875176
298333079,59839.17671300005,19.328300829109338,0.11451199650764464,20.02305915163854,ztfg,ZTF,67.40306854248048,7.1089643282739265
298656973,59839.1808449002,19.2858011709546,0.12193000316619873,19.912410497348997,ztfg,ZTF,70.0937881469725,7.871650381774955
298333081,59839.1808449002,19.28577647213441,0.12192966789007187,19.912388784028035,ztfg,ZTF,70.09538269042973,7.87180780618396
298656974,59839.19439810002,19.494106601156282,0.13362650573253632,20.021260860324904,ztfg,ZTF,57.85719299316403,7.120748573445418
319459446,59839.19439810002,19.494100945890782,0.1336269974708557,20.0212512096162,ztfg,ZTF,57.85749435424804,7.120811867434655
319459438,59839.286296300124,,,20.178800582885742,ztfg,ZTF,,30.79496868837316
319459447,59839.28723380016,,,20.205799102783203,ztfg,ZTF,,30.038646418685545
322043421,59840.16229170002,19.892299937452144,0.15331499278545377,20.270224159276985,ztfg,ZTF,40.09405899047845,5.661614983387369
319459448,59840.16229170002,19.892294255914006,0.15331494808197021,20.270218794317135,ztfg,ZTF,40.0942687988281,5.661642959254797
340339004,59840.19829860004,19.3204997637716,0.11025000363588332,20.056439021707313,ztfg,ZTF,67.88910675048824,6.893731859798845
322043422,59840.19829860004,19.32047682513714,0.11025043576955795,20.05641182745162,ztfg,ZTF,67.89054107666027,6.893904528126426
340339005,59840.28013890004,,,20.5093994140625,ztfg,ZTF,,22.71120797868736
340337086,59841.14503470017,,,20.59630012512207,ztfg,ZTF,,20.964279923850007
340339006,59841.16236109985,,,20.5492000579834,ztfg,ZTF,,21.893741033929594
340337087,59841.166504600085,,,20.336700439453125,ztfg,ZTF,,26.62685199198649
340339007,59841.18488429999,19.770515703545534,0.15982158482074738,20.10331291039385,ztfg,ZTF,44.85322952270517,6.602445598877687
346213960,59841.18488429999,19.77050046752405,0.1598220020532608,20.10329483993761,ztfg,ZTF,44.85385894775386,6.602555487630212
347690816,59841.26745369984,19.94429991692903,0.19298699498176572,20.072365596686943,ztfg,ZTF,38.219062805175774,6.793346348281125
346213961,59841.26745369984,19.944292439505848,0.1929870396852493,20.07235786776399,ztfg,ZTF,38.21932601928711,6.793394707576105
347690817,59842.16020830022,,,20.512500762939453,ztfg,ZTF,,22.646427162434502
347690818,59842.19696759991,,,20.44860076904297,ztfr,ZTF,,24.019263822716447
347690819,59842.26773149986,,,20.15019989013672,ztfr,ZTF,,31.616955206695668
347690820,59842.27887730021,19.685541559530613,0.1601918041706085,20.01582661691893,ztfg,ZTF,48.50465011596673,7.156478137773592
348235193,59842.27887730021,19.68549954904299,0.16019199788570404,20.015783293484205,ztfg,ZTF,48.50652694702147,7.156763703823545
348235194,59843.1608564998,,,19.864700317382812,ztfi,ZTF,,41.12632214466802
348235195,59843.18180559995,,,20.394800186157227,ztfr,ZTF,,25.239452248850238
348235176,59843.182743099984,,,20.2971417970616,ztfr,ZTF,,27.614887683113018
348115308,59843.182743099984,,,20.29717688592643,ztfr,ZTF,,27.613995238521547
348235196,59843.19912040001,,,20.303300857543945,ztfg,ZTF,,27.458680068563353
348235177,59843.200555600226,,,20.474199295043945,ztfg,ZTF,,23.45958266661185
348235197,59843.24449069984,19.284946729269947,0.11077989637851714,20.015680131911928,ztfg,ZTF,70.14897155761716,7.157443738319061
348574226,59843.24449069984,19.284900913430544,0.11078000068664551,20.015633293765575,ztfg,ZTF,70.15193176269528,7.157752513716849
348574227,59843.27484950004,,,20.136499404907227,ztfr,ZTF,,32.01844513135512
349128642,59844.14224540023,,,20.129588844918096,ztfr,ZTF,,32.222888018051634
348574228,59844.14224540023,,,20.12962472642077,ztfr,ZTF,,32.2218231308972
349128643,59844.15729170013,,,20.445100784301758,ztfr,ZTF,,24.096817377362257
349128644,59844.17942130007,,,20.46780014038086,ztfg,ZTF,,23.598257939263444
349128645,59844.23577550007,,,20.402799606323242,ztfg,ZTF,,25.054177935522905
349149579,59845.154374999925,,,20.497116763385094,ztfr,ZTF,,22.969592718647775
349128646,59845.154374999925,,,20.49712332951324,ztfr,ZTF,,22.969453807526875
349129544,59845.15581020014,,,20.17979875737669,ztfr,ZTF,,30.766670261451736
349149578,59845.15581020014,,,20.1798119283876,ztfr,ZTF,,30.76629703479686
349149580,59845.17166669993,,,20.15934111511196,ztfr,ZTF,,31.351877527734512
349466463,59845.17166669993,,,20.159362054556148,ztfr,ZTF,,31.35127288311061
349466460,59845.21847219998,,,20.387100219726562,ztfg,ZTF,,25.41908492531147
349466464,59845.249849500135,,,20.31130027770996,ztfg,ZTF,,27.25711515168566
349466465,59846.144814800005,,,20.247651733597742,ztfr,ZTF,,28.90275932852248
356967963,59846.144814800005,,,20.247685679793637,ztfr,ZTF,,28.9018556804835
356967964,59846.18283559987,,,20.386600494384766,ztfg,ZTF,,25.430787109102884
356967965,59846.23557869997,,,20.273000717163086,ztfg,ZTF,,28.23577504047479
356967966,59846.25893520005,,,19.80150032043457,ztfi,ZTF,,43.591305107319045
356967967,59847.1623958,,,20.41790008544922,ztfg,ZTF,,24.7081350145302
352780688,59847.163831000216,,,20.43630027770996,ztfg,ZTF,,24.292929449759374
356967968,59847.18295140006,,,20.418399810791016,ztfr,ZTF,,24.69676536498524
352780689,59847.18438659981,,,20.427000045776367,ztfr,ZTF,,24.501912335768157
356967969,59847.23593749991,,,20.074100494384766,ztfr,ZTF,,33.91249964677147
352780690,59849.132291700225,,,19.871235009961545,ztfr,ZTF,,40.87953960386024
352780691,59849.19581020018,,,20.446800231933594,ztfg,ZTF,,24.059129358591274
356967970,59850.176342600025,,,20.282100677490234,ztfg,ZTF,,28.00010945250771
356967971,59850.17918979982,,,20.304064082512653,ztfg,ZTF,,27.439384602601283
356967972,59851.281979199965,,,20.020824054896245,ztfg,ZTF,,35.61806958570733
356967973,59852.1615394,,,20.120100021362305,ztfg,ZTF,,32.505735072202356
356967974,59852.16437500017,,,20.264299392700195,ztfg,ZTF,,28.462971826582876
356967975,59853.15928239981,,,20.55739974975586,ztfg,ZTF,,21.72901802071091
352780692,59853.16023149993,,,20.574499130249023,ztfg,ZTF,,21.389485976169208
356967976,59853.194213000126,,,20.246250018307855,ztfr,ZTF,,28.940097682657886
352780693,59853.19613429997,,,20.33099273083292,ztfr,ZTF,,26.767197766071142
356967954,59853.19613429997,,,20.331039405372703,ztfr,ZTF,,26.76604710002731
356967977,59854.17513890006,,,20.46820068359375,ztfg,ZTF,,23.5895538187627
356967978,59854.22423609998,,,20.443700790405273,ztfg,ZTF,,24.12790886751987
356967979,59854.237650500145,,,19.935100555419922,ztfi,ZTF,,38.544265825458496
356967980,59855.155532400124,,,20.260400772094727,ztfr,ZTF,,28.565359306612418
356967955,59855.15646990016,,,20.22480010986328,ztfr,ZTF,,29.517526108881906
356967981,59855.24473380018,,,20.02589988708496,ztfg,ZTF,,35.4519432282668
356967982,59855.270995399915,,,19.86090087890625,ztfg,ZTF,,41.270492204548425
356967983,59856.18336809985,,,20.23150062561035,ztfr,ZTF,,29.335922508530555
356967984,59856.22747689998,,,20.075199127197266,ztfr,ZTF,,33.87820168278081
356967985,59856.24262729986,,,19.75480079650879,ztfg,ZTF,,45.50715459219311
356967986,59857.13944440009,20.180401073005424,0.33387801051139826,19.713317319612393,ztfg,ZTF,30.749607086181665,9.455904291437564
358108740,59857.13944440009,,,19.854000091552734,ztfg,ZTF,,41.53363704665864
356967987,59857.15809029993,,,19.671600341796875,ztfi,ZTF,,49.13148187646037
356967988,59857.17939809989,,,19.874900817871094,ztfr,ZTF,,40.74174937398062
356967956,59857.20104169985,,,19.86709976196289,ztfr,ZTF,,41.035534557106836
356967989,59857.21297449991,,,19.832000732421875,ztfr,ZTF,,42.38378198594156
356967957,59857.23951390013,,,19.640100479125977,ztfg,ZTF,,50.577785278002445
356967990,59857.24046299979,,,19.622600555419922,ztfg,ZTF,,51.399604565249284
358108741,59857.26841440005,,,19.459999084472656,ztfg,ZTF,,59.70357900232149
356967991,59857.26841440005,,,18.93400001525879,ztfg,ZTF,,96.91700703267053
356967992,59858.15608800016,20.028499858954916,0.24582900106906885,19.89380285706785,ztfg,ZTF,35.3671493530273,8.007719516042203
358108742,59858.15608800016,,,19.813499450683594,ztfg,ZTF,,43.112203416518334
356967993,59858.176631900016,,,19.95560073852539,ztfr,ZTF,,37.82332501146237
358108743,59858.207812500186,,,19.752500534057617,ztfg,ZTF,,45.60366916335214
356967994,59858.207812500186,,,19.5447998046875,ztfg,ZTF,,55.21792444016851
358108744,59858.217800899874,,,19.600200653076172,ztfg,ZTF,,52.47104804301011
356967995,59858.217800899874,,,19.59160041809082,ztfg,ZTF,,52.88832741766733
356967996,59858.232175900135,,,19.802799224853516,ztfr,ZTF,,43.539186477328585
356967997,59859.15841440018,19.71929950533686,0.27270400524139404,19.471956503099456,ztfg,ZTF,47.019737243652315,11.809931929642529
358108745,59859.15841440018,,,19.619600296020508,ztfg,ZTF,,51.5418356272881
356967958,59859.18348379992,,,19.638500213623047,ztfg,ZTF,,50.65238678902252
356967998,59859.20423609996,,,19.555999755859375,ztfg,ZTF,,54.65124974096556
356967959,59859.21658559982,,,19.735700607299805,ztfr,ZTF,,46.3147961705539
356967999,59860.133506900165,,,19.4960994720459,ztfi,ZTF,,57.75109340706208
356968000,59860.15359950019,,,19.767200469970703,ztfr,ZTF,,44.99039560862709
356968001,59860.227245400194,,,19.474300384521484,ztfr,ZTF,,58.92232106205014
356967960,59861.18722219998,,,19.368099212646484,ztfg,ZTF,,64.9770985852457
356968002,59862.158738399856,19.18922265133181,0.1654955148696899,19.484142869520575,ztfg,ZTF,76.61449432373064,11.678117694722479
358195733,59862.158738399856,19.189199622153005,0.16549600660800934,19.484116614288762,ztfg,ZTF,76.61611938476571,11.678400097937123
358108746,59862.158738399856,,,19.45240020751953,ztfg,ZTF,,60.12289952662515
358108747,59862.214583300054,,,19.21269989013672,ztfg,ZTF,,74.97561623024048
358108748,59863.14295140002,,,19.861400604248047,ztfr,ZTF,,41.251501251462
358195734,59863.20046300022,,,18.448299407958984,ztfi,ZTF,,151.59338017759757
358108749,59863.22600689996,,,19.747100830078125,ztfr,ZTF,,45.831035312619704
358108739,59863.22702550003,,,19.296300888061523,ztfr,ZTF,,69.41920644217244
358108750,59864.153773100115,,,19.718599319458008,ztfg,ZTF,,47.05006981797355
358195735,59865.15479170019,,,20.047694798362528,ztfr,ZTF,,34.747381351554765
358108751,59865.15479170019,,,20.047741271008768,ztfr,ZTF,,34.74589409507791
358195736,59865.17704859981,,,19.864099502563477,ztfg,ZTF,,41.14908655251135
358195727,59865.19854169991,,,19.770700454711914,ztfg,ZTF,,44.84559785173957
358195737,59865.22003469989,19.45166992014559,0.16364790499210355,19.75877958454936,ztfg,ZTF,60.16335296630845,9.068138860148036
359035117,59867.15709490003,,,20.096957118351582,ztfr,ZTF,,33.20604504180154
414612923,59956.5166782001,,,19.483999252319336,ztfr,ZTF,,58.398312677254644
414612924,59956.546724500135,,,19.469999313354492,ztfg,ZTF,,59.156200829329805
414612925,59967.51052080002,,,19.528099060058594,ztfr,ZTF,,56.07385005574871
414612926,59969.51560189994,19.24815787846917,0.11448676884174346,19.943155421417746,ztfg,ZTF,72.56661224365234,7.651874299815046
420397596,59993.43486109981,,,19.240999221801758,ztfg,ZTF,,73.04665130799549
420397597,59996.436759300064,,,20.484399795532227,ztfg,ZTF,,23.24021180545064
420397598,59996.49567130022,,,20.09098270933384,ztfr,ZTF,,33.38926940214516
420397599,60016.45192130003,,,20.083599090576172,ztfg,ZTF,,33.61710911329199
420397600,60016.47437500022,,,20.072374203591234,ztfr,ZTF,,33.9664624796373
420397601,60021.3709028,,,19.14310073852539,ztfg,ZTF,,79.93918286190504
422212567,60021.47534719994,,,20.075279583659274,ztfr,ZTF,,33.87569129467279
420397602,60021.47534719994,,,20.075284978643833,ztfr,ZTF,,33.87552296798663
422212568,60032.30990740005,,,19.81439971923828,ztfg,ZTF,,43.07647054321519
422212569,60032.43731479999,,,20.174100875854492,ztfr,ZTF,,30.92855640086392
422212570,60042.40940969996,,,19.863399505615234,ztfg,ZTF,,41.175624787330335
422212571,60042.431550899986,,,19.94107823283872,ztfr,ZTF,,38.3326379140541
423755451,60044.40828699991,,,20.25139518659787,ztfr,ZTF,,28.803278614000163
422212572,60044.40828699991,,,20.251435454325467,ztfr,ZTF,,28.802210379318236
423755452,60044.467442099936,,,20.23390007019043,ztfg,ZTF,,29.27116258120074
423755453,60046.38368060021,,,20.548599243164062,ztfr,ZTF,,21.905859745842594
423755454,60046.444918999914,,,19.991899490356445,ztfg,ZTF,,36.57970543006757
425793189,60050.44996530004,,,20.542013093686258,ztfr,ZTF,,22.03914603033208
423755455,60050.44996530004,,,20.542028476628644,ztfr,ZTF,,22.038833777217135
425793190,60050.471180600114,,,20.800100326538086,ztfg,ZTF,,17.376402561486838
425793191,60053.433263900224,,,20.256799697875977,ztfr,ZTF,,28.66025966607397
425793192,60053.47310189996,20.73930011672432,0.3132140040397644,20.341582977162332,ztfg,ZTF,18.37722587585449,5.3014760625043555
425793193,60056.424999999814,19.356815618382743,0.11995280534029006,20.001175384268468,ztfg,ZTF,65.6558990478516,7.253704208641672
426575365,60056.424999999814,19.356800478627328,0.11995299905538558,20.00115849112911,ztfg,ZTF,65.65681457519537,7.253817071037547
426575366,60056.47527780011,,,20.590999603271484,ztfr,ZTF,,21.06687695523938
426705830,60058.37673609983,,,20.26408524110815,ztfr,ZTF,,28.468586442613972
426575367,60058.37673609983,,,20.26411519166888,ztfr,ZTF,,28.467801133656653
426705831,60058.47394679999,19.439113908063888,0.10728126764297484,20.20468995583556,ztfg,ZTF,60.86315155029291,6.013869688094717
428298303,60058.47394679999,19.439100434190664,0.10728099942207335,20.2046791964857,ztfg,ZTF,60.863906860351555,6.013929284199466
428298304,60060.40503469994,,,20.56599998474121,ztfg,ZTF,,21.557579983353563
428298305,60060.466597199906,,,20.460599899291992,ztfr,ZTF,,23.7552737934911
428298306,60062.45076389983,,,20.8346004486084,ztfg,ZTF,,16.83293399802105
430395902,60062.47722220002,,,20.44374020782047,ztfr,ZTF,,24.127032924971715
428298307,60062.47722220002,,,20.443762767539777,ztfr,ZTF,,24.126531612191148
430395903,60065.44989580009,,,20.087299346923828,ztfg,ZTF,,33.50273492760681
439720651,60073.28467589989,19.35280064236192,0.12751199305057523,19.930808846572752,ztfg,ZTF,65.89913940429682,7.73938510011418
430395904,60073.28467589989,19.35275300317586,0.12751220166683194,19.93075943106721,ztfg,ZTF,65.90203094482422,7.739737353570373
439720652,60073.318669000175,,,19.911399841308594,ztfr,ZTF,,39.394905539922895
451402249,60075.342523099855,,,19.782100677490234,ztfi,ZTF,,44.37718285944555
439720653,60077.31877310015,,,20.4601993560791,ztfr,ZTF,,23.76403906167783
445639318,60077.4051967999,19.70840113635339,0.12885500490665436,20.2750336959122,ztfg,ZTF,47.49408721923829,5.636590927752423
439720654,60077.4051967999,19.70836686505576,0.1288548856973648,20.275000429076147,ztfg,ZTF,47.4955863952637,5.636763634914787
445639319,60079.36277779983,,,20.631500244140625,ztfg,ZTF,,20.29550688263551
451402250,60079.38341439981,,,20.03580093383789,ztfi,ZTF,,35.13011944799311
445639320,60079.4196295999,,,20.705699920654297,ztfr,ZTF,,18.954836023509102
451402251,60082.29831020022,,,19.703899383544922,ztfi,ZTF,,47.6914192254857
445639321,60082.34857639996,,,20.022927159330866,ztfr,ZTF,,35.54914306696596
445639322,60082.388703700155,,,20.55929946899414,ztfg,ZTF,,21.691031867769347
445639323,60084.36261569988,,,20.725099563598633,ztfg,ZTF,,18.61916388376869
445639324,60084.38971060002,,,17.956600189208984,ztfr,ZTF,,238.42946501424956
451402252,60085.300451400224,,,19.924299240112305,ztfi,ZTF,,38.9296325004572
445639325,60086.285370400175,,,20.76099967956543,ztfg,ZTF,,18.013583963060277
451402253,60086.37412039982,,,20.284836736512283,ztfg,ZTF,,27.92963791060785
452200866,60086.3745833002,,,20.10329958691663,ztfg,ZTF,,33.01263310233672
445639326,60086.41118060006,,,20.518932257045915,ztfr,ZTF,,22.512674761378896
451402238,60086.41118060006,,,20.51896447778965,ztfr,ZTF,,22.512006676112964
451402254,60086.41165510006,,,20.476999282836914,ztfr,ZTF,,23.399161066431457
452200867,60086.41212960007,,,20.651399612426758,ztfr,ZTF,,19.926918980128832
451402255,60088.343356499914,,,20.15049934387207,ztfi,ZTF,,31.608236228945497
451402239,60088.38393520005,,,19.988362426564887,ztfr,ZTF,,36.69906751087996
451402240,60088.44181710016,,,20.84910011291504,ztfg,ZTF,,16.609629874564575
451402256,60089.37326390017,,,20.22636461103322,ztfr,ZTF,,29.475023198858516
452200868,60089.3737269002,,,20.607347692680886,ztfr,ZTF,,20.7520460720662
451402257,60089.37421299983,,,20.511199951171875,ztfr,ZTF,,22.673575923805384
452200869,60089.37468749983,,,20.57539939880371,ztfr,ZTF,,21.371757636352726
451402241,60090.448159699794,,,20.04704067228922,ztfr,ZTF,,34.76832199647825
451402258,60092.432152799796,,,20.370500564575195,ztfr,ZTF,,25.81069947507356
452200870,60092.4326272998,,,20.521099090576172,ztfr,ZTF,,22.46779040210914
451402259,60092.447106500156,,,20.23740005493164,ztfi,ZTF,,29.17695583716324
451402260,60093.36493059993,,,20.315200805664062,ztfr,ZTF,,27.159369129727395
452200871,60093.36540509993,,,20.266799926757812,ztfr,ZTF,,28.39749483964919
451402261,60093.365891200025,,,20.226600646972656,ztfr,ZTF,,29.46861610975054
452200872,60093.36825230019,,,20.361000061035156,ztfr,ZTF,,26.037541525675007
451402242,60093.406018500216,,,20.766599655151367,ztfr,ZTF,,17.92091326635288
451402243,60093.44899309985,,,20.95319938659668,ztfg,ZTF,,15.09107735882023
451402262,60094.33805559995,,,20.14459991455078,ztfg,ZTF,,31.780449400502867
452200873,60094.33853009995,,,20.07819938659668,ztfg,ZTF,,33.78471388696091
451402263,60094.34517360013,,,20.070100784301758,ztfg,ZTF,,34.03765925144219
452200874,60094.345648100134,,,20.08690071105957,ztfg,ZTF,,33.51503795637063
451402264,60097.22577549983,,,19.85070037841797,ztfr,ZTF,,41.66005592674029
451402265,60097.281979199965,,,19.758800506591797,ztfr,ZTF,,45.33982059791418
452200875,60097.283391200006,,,19.75309944152832,ztfr,ZTF,,45.57852047026141
451402266,60097.284814800136,,,19.61400032043457,ztfr,ZTF,,51.808363216935376
452200876,60097.28528939979,19.76040111210769,0.3096889853477478,19.374972503304054,ztfr,ZTF,45.273029327392614,12.913411613774473
451402267,60097.415659700055,,,19.541200637817383,ztfi,ZTF,,55.40127311395311
451402268,60097.453923599795,,,20.22010040283203,ztfg,ZTF,,29.645572311207175
451402244,60098.27946759993,,,19.5403995513916,ztfg,ZTF,,55.44216480066436
451402269,60098.30741900019,,,19.84119987487793,ztfr,ZTF,,42.02619294382188
451402245,60098.361828700174,,,19.804399490356445,ztfr,ZTF,,43.4750613826253
451402270,60098.44708329998,,,19.74650001525879,ztfg,ZTF,,45.85640389228672
451402271,60099.20464120014,,,18.907800674438477,ztfg,ZTF,,99.28410614892876
451402272,60099.23844909994,,,19.541799545288086,ztfr,ZTF,,55.370721414058345
451402273,60099.40506940009,,,19.632999420166016,ztfr,ZTF,,50.909664140447106
451402274,60100.202048600186,,,19.68429946899414,ztfg,ZTF,,48.56017155973474
451402246,60100.20535880001,,,19.66550064086914,ztfg,ZTF,,49.40828092721175
451402275,60100.25885420013,,,20.08882780994009,ztfr,ZTF,,33.45560408336585
451402247,60100.28966439981,,,19.92060089111328,ztfr,ZTF,,39.06246481962201
451402276,60100.41004629992,,,19.612600326538086,ztfi,ZTF,,51.87521018638434
451402277,60100.42820600001,,,19.894500732421875,ztfr,ZTF,,40.01287036195951
451402278,60100.444213000126,20.090099702790628,0.3232429921627044,19.65816269626898,ztfg,ZTF,33.416435241699205,9.94866751942235
451402279,60101.197256899904,,,20.114099502563477,ztfg,ZTF,,32.68588128177302
451402280,60101.347650500014,,,19.9242000579834,ztfr,ZTF,,38.933188889361276
451402281,60101.40399309993,,,19.81089973449707,ztfr,ZTF,,43.21555613038719
451402282,60101.45046300022,19.976999627768677,0.3224610090255737,19.54769239531381,ztfg,ZTF,37.085159301757784,11.014202009578346
451402283,60102.225486100186,,,19.090999603271484,ztfr,ZTF,,83.86874777049027
451402284,60102.23991899984,,,17.9330997467041,ztfg,ZTF,,243.64645749097684
451402285,60103.34645830002,,,19.94179916381836,ztfi,ZTF,,38.30719341546982
451402286,60104.263148100115,,,20.798200607299805,ztfg,ZTF,,17.40683277288935
451402287,60104.343634299934,,,20.44968729513259,ztfr,ZTF,,23.99523910772039
451544285,60104.343634299934,,,20.449705740835906,ztfr,ZTF,,23.994831453172388
451422341,60104.367916699965,,,20.418910161024925,ztfr,ZTF,,24.685159379908015
451544284,60104.367916699965,,,20.418939991743187,ztfr,ZTF,,24.68448116183297
452167106,60105.28570599994,,,20.410777226274305,ztfr,ZTF,,24.870763027063525
451544286,60105.28570599994,,,20.41081745566286,ztfr,ZTF,,24.86984151680254
452167107,60108.42362269992,,,20.42169952392578,ztfr,ZTF,,24.621822176609037
452167108,60109.26278939983,,,20.003999710083008,ztfi,ZTF,,36.17429833580526
452167109,60109.28246530006,,,20.84280014038086,ztfg,ZTF,,16.706287226911073
452167099,60109.30704860017,,,20.794300079345703,ztfg,ZTF,,17.46947961311291
452172086,60109.34503469989,,,20.480530596792626,ztfr,ZTF,,23.323179852780296
452200850,60109.34503469989,,,20.480547019211983,ztfr,ZTF,,23.322827078191136
452167110,60109.34598380001,,,20.4106728959491,ztfr,ZTF,,24.873153017795687
452200865,60109.34598380001,,,20.410694828229197,ztfr,ZTF,,24.872650575815243
452203887,60109.36515050009,,,20.297748421654898,ztfg,ZTF,,27.599462950116624
452200877,60109.36515050009,,,20.29778534855664,ztfg,ZTF,,27.598524282583114
452200878,60109.36562500009,,,20.400976032368384,ztfg,ZTF,,25.09629363170871
452203061,60109.36562500009,,,20.40097887556557,ztfg,ZTF,,25.096227912597826
452237580,60109.3660995001,,,20.315344442803685,ztfg,ZTF,,27.15577632694252
452204458,60109.37093750015,,,20.57583330226722,ztfg,ZTF,,21.36321833658561
452200879,60109.37093750015,,,20.57585963660274,ztfg,ZTF,,21.3627001818678
452237581,60109.37141200015,,,20.367889247944277,ztfg,ZTF,,25.872851796849254
452204459,60109.37141200015,,,20.36789060749059,ztfg,ZTF,,25.87281939918386
452237582,60109.37188659981,,,20.370891714757555,ztfg,ZTF,,25.80140251933042
452237583,60109.37672450021,,,20.495500564575195,ztfg,ZTF,,23.00381012104749
452237584,60109.37718749978,,,20.261512028280737,ztfg,ZTF,,28.53613748195587
452237585,60109.37766199978,,,20.572256534201717,ztfg,ZTF,,21.433711774039697
452251328,60109.38251159992,,,20.45664570213559,ztfg,ZTF,,23.84194705098268
452237586,60109.38251159992,,,20.45665556929619,ztfg,ZTF,,23.84173037657268
452251329,60109.38297449984,,,20.55832601499401,ztfg,ZTF,,21.710488426612557
452279323,60109.38297449984,,,20.558351926187562,ztfg,ZTF,,21.709970310008575
452279324,60109.38344909996,,,20.53700065612793,ztfg,ZTF,,22.141127740667354
452283772,60109.38828699989,,,20.39808306537494,ztfg,ZTF,,25.163252401766858
452280356,60109.388749999925,,,20.495367863086532,ztfg,ZTF,,23.006621878077404
452279325,60109.388749999925,,,20.495373118973248,ztfg,ZTF,,23.006510506728546
452280357,60109.38922449993,,,20.455953812448147,ztfg,ZTF,,23.857145268014765
452692392,60109.40618060017,,,20.73550033569336,ztfg,ZTF,,18.441653836026276
452692393,60109.45457179984,,,20.713600158691406,ztfr,ZTF,,18.817413854430242
452692394,60110.244398099836,,,20.693899154663086,ztfr,ZTF,,19.161978040641724
452692395,60110.26815970009,,,20.856399536132812,ztfg,ZTF,,16.498337575855178
452692396,60110.304212999996,,,20.834800720214844,ztfg,ZTF,,16.829829332430588
452692397,60110.343229200225,,,20.19430915998528,ztfr,ZTF,,30.35822224506251
454326684,60110.343229200225,,,20.194345533593285,ztfr,ZTF,,30.357205221245586
454326685,60111.28884259984,,,20.83650016784668,ztfg,ZTF,,16.8035070628188
454326686,60111.3173727002,,,18.916799545288086,ztfr,ZTF,,98.46461380962123
454326687,60111.36178239994,,,16.027799606323242,ztfr,ZTF,,1408.8999621816763
453732727,60111.3961920999,,,17.885000228881836,ztfg,ZTF,,254.6829715693003
453732728,60111.454224499874,,,20.24626912663026,ztfr,ZTF,,28.93958835834102
453733261,60111.454224499874,,,20.246304134280933,ztfr,ZTF,,28.938655267353827
453732729,60111.454699099995,,,20.2940528899398,ztfr,ZTF,,27.69356358663425
454326681,60111.454699099995,,,20.29408313660139,ztfr,ZTF,,27.692792104413286
454326688,60112.283171299845,,,20.564699172973633,ztfr,ZTF,,21.583423423932683
454326689,60112.36724539986,,,20.50550079345703,ztfg,ZTF,,22.792905117255042
454326690,60112.38188660005,,,20.134880728216736,ztfr,ZTF,,32.06621563349462
454326691,60112.40608800016,,,20.642799377441406,ztfg,ZTF,,20.085389081279803
454326692,60113.28054400021,20.770300152890442,0.24094699323177335,20.65738216416441,ztfg,ZTF,17.85993766784668,3.963484188438939
454326693,60113.33225690015,,,20.8346004486084,ztfg,ZTF,,16.83293399802105
454326694,60113.35733800009,,,20.3465858007075,ztfr,ZTF,,26.38552134510122
454405019,60113.35733800009,,,20.346588337687145,ztfr,ZTF,,26.385459691587208
454405020,60113.41494210018,,,20.050500869750977,ztfi,ZTF,,34.65769313609668
454405021,60113.41714120004,,,20.340924278548062,ztfr,ZTF,,26.523466791113997
455028628,60113.41714120004,,,20.34093396733075,ztfr,ZTF,,26.523230104745714
454729403,60114.289791699965,20.53700099105234,0.32359001040458674,20.103899015199893,ztfg,ZTF,22.141120910644553,6.598882412179264
455028629,60114.29074069997,20.597900611173237,0.29137599468231196,20.278651977514023,ztfg,ZTF,20.933399200439425,5.617837912542247
455028630,60114.33383100014,,,20.228300094604492,ztfr,ZTF,,29.42252646481087
454729404,60114.34916670015,,,20.786724633207378,ztfr,ZTF,,17.59179464507573
455028625,60114.34916670015,,,20.786729657001572,ztfr,ZTF,,17.591713246527025
455028631,60114.39068289986,,,20.602800369262695,ztfr,ZTF,,20.839142877998633
455028632,60114.41171299992,,,20.474199295043945,ztfg,ZTF,,23.45958266661185
456007208,60115.26406250009,20.10429992273882,0.20020699501037595,20.19248759389034,ztfg,ZTF,32.98223114013676,6.081839544786521
455028633,60115.26406250009,20.10427129193851,0.20020714402198792,20.192458154990184,ztfg,ZTF,32.983100891113345,6.082004451412713
456007209,60115.319213000126,,,20.737899780273438,ztfr,ZTF,,18.400943332993165
456007210,60115.34734949982,,,20.334464124755605,ztfr,ZTF,,26.681752424011496
456007211,60115.406770799775,,,20.65690040588379,ztfg,ZTF,,19.82621619562182
456007212,60116.27863429999,,,20.62190055847168,ztfr,ZTF,,20.475748031485775
456007204,60116.30503469985,,,20.424999237060547,ztfr,ZTF,,24.54710640592908
456007213,60116.305983799975,,,20.45359992980957,ztfr,ZTF,,23.908923810622476
456007205,60116.34096059995,,,20.467199325561523,ztfg,ZTF,,23.61132014225431
456007214,60116.342395800166,,,20.573699951171875,ztfg,ZTF,,21.405235955163118
456007215,60116.39461810002,,,20.253299713134766,ztfg,ZTF,,28.752798098166704
456007216,60116.438240699936,,,19.819700241088867,ztfi,ZTF,,42.86668539044405
456425904,60117.32785880007,20.28039978430415,0.19030700623989102,20.423648630064847,ztfg,ZTF,28.04400825500487,4.915532180457858
456007217,60117.32785880007,20.28037681911049,0.1903073638677597,20.42362362454084,ztfg,ZTF,28.044601440429723,4.915645391081996
456425905,60117.34672449995,,,20.619699478149414,ztfr,ZTF,,20.517300003355952
456425906,60117.381284699775,,,20.385900497436523,ztfr,ZTF,,25.447188158469345
456425907,60117.41789350007,,,20.34429931640625,ztfg,ZTF,,26.44114595276112
457480523,60118.24311339995,19.212200509374707,0.1406790018081665,19.683513103198433,ztfg,ZTF,75.01010894775399,9.71907099168956
456425908,60118.24311339995,19.212156668790172,0.14067915081977844,19.683468112568654,ztfg,ZTF,75.01313781738287,9.719473737939213
457480524,60118.30503469985,,,20.255199432373047,ztfr,ZTF,,28.702533139804856
457480525,60118.36421300005,,,20.379899978637695,ztfr,ZTF,,25.58821602573022
457480520,60118.36515050009,,,20.334699630737305,ztfr,ZTF,,26.67596553874152
457480526,60118.38571760012,,,20.13949966430664,ztfg,ZTF,,31.930089383050085
457480521,60118.38666669978,20.593799829756737,0.32658600807189936,20.150691683058795,ztfg,ZTF,21.012613296508814,6.3205274592405045
457480527,60119.254536999855,,,20.558700561523438,ztfg,ZTF,,21.703000248875977
457480528,60119.331990700215,,,20.444700241088867,ztfr,ZTF,,24.105708668980082
457480529,60119.34655090002,,,20.68320083618164,ztfr,ZTF,,19.35172418560813
457480530,60119.35944439983,,,19.984800338745117,ztfi,ZTF,,36.81966768757503
457480531,60119.412268499844,,,20.443300247192383,ztfg,ZTF,,24.136811631337597
457817730,60120.32437499985,19.475401214914257,0.1285849958658218,20.044311265910753,ztfg,ZTF,58.86260986328134,6.971167041084012
457480532,60120.32437499985,19.475384187180758,0.12858514487743378,20.04429297996507,ztfg,ZTF,58.86353302001962,6.971284450317265
457817722,60120.35312499991,19.8838008367389,0.18111099302768707,20.080824596312823,ztfg,ZTF,40.409145355224545,6.740624850320088
457518067,60120.35312499991,19.88378566751316,0.18111054599285126,20.080812107004505,ztfg,ZTF,40.409709930419936,6.74070238869991
457817723,60120.3745833002,,,20.704200744628906,ztfr,ZTF,,18.981026790081753
457817731,60120.38392359996,,,20.638500213623047,ztfr,ZTF,,20.16507838635909
457817732,60120.430763899814,20.50359953330782,0.2739869952201843,20.25116044854303,ztfg,ZTF,22.83285331726072,5.761901321226658
457817733,60121.25473379996,,,20.179068224084315,ztfr,ZTF,,30.787378459252217
458096072,60121.25473379996,,,20.179096594594505,ztfr,ZTF,,30.78657398923564
458096073,60121.26322920015,,,19.909299850463867,ztfg,ZTF,,39.471175445850584
458096074,60121.30087959999,,,20.39080047607422,ztfr,ZTF,,25.332602559162815
458272209,60121.39613430016,20.097299986423575,0.21635499596595759,20.10126845508814,ztfg,ZTF,33.19556045532231,6.614889801891525
458096075,60121.39613430016,20.097299986423575,0.21635527908802032,20.1012670342951,ztfg,ZTF,33.19556045532231,6.614898458133722
458272210,60121.406018500216,20.26519995608438,0.23019599914550778,20.201841317099117,ztfg,ZTF,28.439373016357465,6.02966895446818
458272211,60122.288946799934,,,20.10284124844892,ztfr,ZTF,,33.02657217315915
458321362,60122.28940969985,,,19.96738677051,ztfr,ZTF,,37.41496056317462
458272212,60122.28940969985,,,19.967434877171673,ztfr,ZTF,,37.4133028225863
458321358,60122.28988429997,,,19.794548033779247,ztfr,ZTF,,43.87132857003151
458321363,60122.33572919993,19.19972256258067,0.0967279002070427,20.07772895141043,ztfg,ZTF,75.8771438598633,6.759871105990514
458322604,60122.33572919993,19.199699637116986,0.09672799706459045,20.077704938755836,ztfg,ZTF,75.87874603271497,6.760020612145202
458322605,60122.33620369993,19.205707791463357,0.0879109501838684,20.187486145195724,ztfg,ZTF,75.46001434326173,6.109920193075156
460487589,60122.33620369993,19.205700326891037,0.08791100233793259,20.187478036499563,ztfg,ZTF,75.46053314208984,6.109965824482864
460487590,60122.357777799945,,,20.117700576782227,ztfi,ZTF,,32.57765121271227
459689064,60122.42975689983,20.12249993168699,0.23692800104618073,20.02784474498226,ztfg,ZTF,32.43396377563471,7.077699140628045
460487591,60123.28717589984,,,20.323803923048295,ztfg,ZTF,,26.945015067099924
460487592,60123.28907410009,,,20.181800842285156,ztfg,ZTF,,30.709989155752876
460487570,60124.38811339997,19.17370061753894,0.08874700218439102,20.145202177150974,ztfg,ZTF,77.71766662597672,6.352565107062841
459689065,60124.38811339997,19.17369891218597,0.08874700218439102,20.145200471798002,ztfg,ZTF,77.71778869628922,6.3525750849693
460487571,60124.426840300206,,,20.3218994140625,ztfr,ZTF,,26.99232127045531
460487593,60125.3717939998,,,19.782100677490234,ztfg,ZTF,,44.37718285944555
460487594,60126.34107640013,,,19.92569923400879,ztfr,ZTF,,38.879467345558226
460498714,60126.342499999795,,,20.111542897778193,ztfr,ZTF,,32.76293806899963
460487572,60126.342499999795,,,20.111579482667494,ztfr,ZTF,,32.76183410998735
460487595,60126.38421300007,,,19.89150047302246,ztfg,ZTF,,40.1235924792781
460487573,60126.41207179986,19.52050046819854,0.20329900085926053,19.592048146680767,ztfg,ZTF,56.46766281127922,10.5733044362724
460541734,60126.41207179986,19.52047751071237,0.20329917967319486,19.592024234223466,ztfg,ZTF,56.46885681152341,10.573537307271833
460912434,60126.42996530002,19.20520053686049,0.12527500092983243,19.802425289356904,ztfg,ZTF,75.49527740478526,8.710836854877954
460487596,60126.42996530002,19.20515467393884,0.12527544796466825,19.80237555207056,ztfg,ZTF,75.49846649169923,8.711235905134165
460912435,60126.448854200076,,,20.364900588989258,ztfr,ZTF,,25.944168984540532
460912436,60127.2001852002,,,19.790199279785156,ztfg,ZTF,,44.04740099606552
460912437,60127.24388890015,,,19.67530059814453,ztfi,ZTF,,48.964323742422465
460912438,60127.32951389998,,,19.816709331857876,ztfr,ZTF,,42.98493429764503
460912439,60127.442025499884,19.399214230623393,0.17842987179756165,19.612431111110656,ztfg,ZTF,63.141414642334,10.376659146461959
462860895,60127.442025499884,19.39920084934576,0.17843000590801236,19.612416913778425,ztfg,ZTF,63.142192840576236,10.376794834891516
462860896,60128.30733799981,,,19.86479949951172,ztfr,ZTF,,41.122565421935754
462860892,60128.34348380007,,,19.716899871826172,ztfr,ZTF,,47.12377256457115
462860897,60128.35682869982,,,19.417800903320312,ztfg,ZTF,,62.06969890616477
462860898,60128.40969910007,,,19.529600143432617,ztfr,ZTF,,55.99637878339918
462860893,60128.44790509995,,,19.288400650024414,ztfg,ZTF,,69.92616972622493
462860899,60132.24420139985,,,20.12030029296875,ztfi,ZTF,,32.499739715885795
462860900,60134.20596060017,,,20.689599990844727,ztfr,ZTF,,19.238003688331396
462860894,60134.385231500026,,,20.2632999420166,ztfg,ZTF,,28.489184854967974
462860901,60134.38618060015,,,20.385000228881836,ztfg,ZTF,,25.468297156930014
463365035,60134.43138890015,,,20.355100631713867,ztfr,ZTF,,26.179403525604865
463365036,60134.44979170011,,,20.263302648337856,ztfr,ZTF,,28.48911384251572
462860902,60134.44979170011,,,20.263332120146877,ztfr,ZTF,,28.488340529142587
463365037,60135.22003469989,,,19.777799606323242,ztfi,ZTF,,44.55332875819187
463365038,60135.24447919987,20.611700302066133,0.3070589900016784,20.235531548464678,ztfg,ZTF,20.669019699096683,5.845442277153559
463365039,60135.30189809995,,,20.48768438720667,ztfr,ZTF,,23.170011274506653
463973671,60135.43187499978,,,20.228443281139704,ztfr,ZTF,,29.418646487504354
463365040,60135.43187499978,,,20.22844817168965,ztfr,ZTF,,29.41851397554121
463973672,60136.301122699864,,,20.31168328137475,ztfr,ZTF,,27.247501643509086
463973669,60136.30299769994,,,20.575760116898692,ztfr,ZTF,,21.364658398817312
463973673,60136.345104199834,,,20.668500900268555,ztfg,ZTF,,19.615511612253727
463973670,60136.34728009999,,,20.566600799560547,ztfg,ZTF,,21.545653946010546
464395420,60136.41179399984,,,20.100302881532603,ztfr,ZTF,,33.10387606372214
463973674,60136.41179399984,,,20.1003251391573,ztfr,ZTF,,33.10319744022788
464395421,60136.44959490001,,,20.343399047851562,ztfg,ZTF,,26.463079460924746
464395422,60137.22947920021,19.734234018855535,0.13627670705318448,20.240065730773168,ztfg,ZTF,46.3773994445801,5.821081815546081
465227256,60137.22947920021,19.7341998154036,0.1362770050764084,20.24002915292977,ztfg,ZTF,46.37886047363287,5.821277927828978
465227257,60137.241215299815,,,20.58930015563965,ztfr,ZTF,,21.09987768615949
465227258,60137.265173600055,,,20.615699768066406,ztfr,ZTF,,20.59302244151527
465227259,60137.37849539984,,,20.47559928894043,ztfg,ZTF,,23.429352388986647
465805330,60138.24450229993,19.93950112906775,0.17578299343585965,20.16894477849098,ztfg,ZTF,38.38835906982417,6.215156721137055
465227260,60138.24450229993,19.939466820300957,0.17578320205211637,20.168909181191758,ztfg,ZTF,38.38957214355474,6.215360496620902
465805331,60138.26723380014,,,20.028200149536133,ztfi,ZTF,,35.37691353964297
465805332,60138.284594899975,,,20.317800521850586,ztfr,ZTF,,27.09441579445028
465805333,60138.362916700076,,,20.313499450683594,ztfr,ZTF,,27.20196138237631
465336927,60138.363900499884,,,20.34625857219384,ztfr,ZTF,,26.393474838899916
465805326,60138.363900499884,,,20.346291871121483,ztfr,ZTF,,26.392665378067797
465805327,60138.39127309993,,,20.055999755859375,ztfg,ZTF,,34.48260740908348
465805334,60138.40454859985,,,20.238800048828125,ztfg,ZTF,,29.139358089251424
465805335,60139.2278355998,19.413421889991078,0.11103839427232741,20.141624747037458,ztfg,ZTF,62.32054519653322,6.373530917061595
466845798,60139.2278355998,19.413401022096767,0.11103799939155579,20.141607740304103,ztfg,ZTF,62.32174301147457,6.373630751431378
466845799,60139.25646989979,,,20.6117000579834,ztfr,ZTF,,20.669024345668653
466845800,60139.2817592998,,,20.562599182128906,ztfr,ZTF,,21.62520968161192
466845801,60139.4298843001,,,20.335500717163086,ztfg,ZTF,,26.656290527322824
466845802,60140.2039005002,20.229700342125756,0.23452499508857724,20.14611329236805,ztfg,ZTF,29.384605407714808,6.3472364730245925
466845803,60140.25965279993,,,20.537399291992188,ztfr,ZTF,,22.132999958392084
466354489,60140.260659699794,,,20.428199768066406,ztfr,ZTF,,24.474853041401417
466845797,60140.28540509986,19.85440091727442,0.15345700085163116,20.23131994101712,ztfg,ZTF,41.51830673217783,5.86816098020553
466354490,60140.28540509986,19.8543666012993,0.15345732867717743,20.231283305619083,ztfg,ZTF,41.519618988037074,5.868358989666156
466845804,60140.331446799915,20.295299715994638,0.23278599977493283,20.21979336156888,ztfg,ZTF,27.661779403686523,5.930791425966399
466845805,60140.36421300005,,,20.642200469970703,ztfg,ZTF,,20.09647152275446
466845806,60141.24107640004,,,20.571500778198242,ztfr,ZTF,,21.448636481665158
466845807,60141.28040509997,,,20.601200103759766,ztfr,ZTF,,20.86988031615486
467986698,60141.30277779978,19.713600385677463,0.13599599897861478,20.221670845885036,ztfg,ZTF,47.26719665527348,5.920544603635616
466845808,60141.30277779978,19.713594777736866,0.13599632680416107,20.221662620723063,ztfg,ZTF,47.26744079589848,5.920589455803734
467986699,60143.32828699984,,,20.111400604248047,ztfi,ZTF,,32.76723216880031
467986700,60143.36976849986,,,20.524999618530273,ztfr,ZTF,,22.38721925135541
467986696,60143.37164349994,,,20.42959976196289,ztfr,ZTF,,24.443314475145037
467986697,60143.41260420019,,,20.370899200439453,ztfg,ZTF,,25.801224630424137
467986701,60143.43113429984,20.621900961398875,0.26186200976371765,20.418605508691574,ztfg,ZTF,20.47574043273925,4.938417377646324
468486557,60144.211331000086,,,20.112787944090964,ztfr,ZTF,,32.725389357213416
467986702,60144.211331000086,,,20.112798148607986,ztfr,ZTF,,32.725081782296094
468486558,60144.257916700095,,,20.749500274658203,ztfg,ZTF,,18.205385942702303
468486559,60144.28518520016,,,20.697599411010742,ztfg,ZTF,,19.096783986413868
468486560,60144.300995400175,,,20.595500946044922,ztfr,ZTF,,20.979716805726973
468486561,60145.22398150014,,,20.699899673461914,ztfg,ZTF,,19.056367985886286
468486562,60145.26149309985,,,20.183212664417916,ztfr,ZTF,,30.670081796078517
468584873,60145.26149309985,,,20.18321735116699,ztfr,ZTF,,30.669949404189357
468584874,60145.300775500014,,,20.637500762939453,ztfr,ZTF,,20.183649453897285
468548836,60145.30171300005,,,20.45061290360377,ztfr,ZTF,,23.974791477905274
468584867,60145.30171300005,,,20.450661877354584,ztfr,ZTF,,23.973710083568086
468918368,60145.32327549998,19.667999584557734,0.1508670002222061,20.063399735918132,ztfg,ZTF,49.294692993164155,6.8496771371919145
468584875,60145.32327549998,19.66796530481618,0.15086685121059418,20.063366528560742,ztfg,ZTF,49.29624938964847,6.849886638500027
468918367,60145.324213000014,19.59480122830536,0.11414600163698196,20.293035258873775,ztfg,ZTF,52.73263931274413,5.543906435961375
468589774,60145.324213000014,19.594774681254602,0.11414630711078644,20.293005806215106,ztfg,ZTF,52.73392868041991,5.544056827002895
468918369,60146.19303240022,,,20.153195737070487,ztfr,ZTF,,31.52983551845331
469086408,60146.25001160009,,,20.447390344009296,ztfr,ZTF,,24.046056454588886
468918370,60146.25001160009,,,20.447404450766687,ztfr,ZTF,,24.04574403092698
469086409,60146.26596060023,,,20.16340348114133,ztfr,ZTF,,31.234791232124493
469086410,60146.31233800016,,,20.102550379449248,ztfr,ZTF,,33.03542118534346
469862477,60146.31233800016,,,20.102593352774445,ztfr,ZTF,,33.03411367271091
469862478,60146.350879599806,,,20.4148006439209,ztfr,ZTF,,24.77876988113372
469862479,60147.22856480023,,,20.145200729370117,ztfi,ZTF,,31.762867889655134
469862480,60147.242858800106,,,20.52120018005371,ztfr,ZTF,,22.46569859430929
469862472,60147.28225689987,,,20.62456372137703,ztfr,ZTF,,20.425585359018
469504985,60147.28225689987,,,20.624589500467316,ztfr,ZTF,,20.42510039153162
469862473,60147.3246065001,,,20.602500915527344,ztfg,ZTF,,20.84489125388933
469862481,60147.32809029985,,,20.601999282836914,ztfg,ZTF,,20.854524251999646
469862482,60147.444085599855,,,20.261999130249023,ztfr,ZTF,,28.523337972178496
470025634,60148.26761570014,,,20.20958889658275,ztfr,ZTF,,29.93397842933836
469862483,60148.26761570014,,,20.209610499250825,ztfr,ZTF,,29.933382845103278
470025635,60148.28730319999,,,20.67970085144043,ztfg,ZTF,,19.41420715803378
470025636,60148.30504629994,,,20.64069938659668,ztfg,ZTF,,20.124275092421467
470547348,60148.3595718001,,,20.4294818776247,ztfr,ZTF,,24.445968564022618
470025637,60148.3595718001,,,20.429518090864924,ztfr,ZTF,,24.44515321590677
470547349,60149.26464120019,,,20.310300827026367,ztfr,ZTF,,27.28221764405785
470547350,60149.29608799983,,,20.620500564575195,ztfg,ZTF,,20.502167351034124
470547341,60149.34550930001,,,20.49180030822754,ztfg,ZTF,,23.08234227837544
470547351,60149.346446800046,,,20.613800048828125,ztfg,ZTF,,20.629085718945365
470556501,60149.39138890011,,,20.506230804296987,ztfr,ZTF,,22.777585120345808
471651339,60149.39138890011,,,20.506262100819477,ztfr,ZTF,,22.776928562217034
470547352,60149.39233799977,,,20.331470726164547,ztfr,ZTF,,26.755416101685352
471675152,60149.39233799977,,,20.331520232869064,ztfr,ZTF,,26.754196153160713
471675153,60150.19821760012,,,20.437400817871094,ztfr,ZTF,,24.26831776322701
471675154,60150.21837959997,,,20.42690086364746,ztfg,ZTF,,24.504150690552482
471675155,60150.29630789999,,,20.5403995513916,ztfg,ZTF,,22.071923358153192
471675156,60150.327650499996,,,20.22439956665039,ztfi,ZTF,,29.528417544392283
471675157,60151.20349540003,,,20.270611158078264,ztfr,ZTF,,28.29798661112715
471675158,60151.283460599836,,,20.555500030517578,ztfg,ZTF,,21.767070696435905
471675159,60151.34829859994,,,20.58769989013672,ztfg,ZTF,,21.130999704434387
471651340,60151.34923609998,,,20.53030014038086,ztfg,ZTF,,22.2781920689623
471675160,60151.38387730019,,,20.41047732805015,ztfr,ZTF,,24.87763369033787
471918519,60151.38387730019,,,20.410514531734844,ztfr,ZTF,,24.876781251431733
471918516,60151.38482639985,,,20.320322504640544,ztfr,ZTF,,27.03155305672552
471651341,60151.38482639985,,,20.32034903437937,ztfr,ZTF,,27.030892554406467
471918520,60152.21858800016,,,20.3617000579834,ztfg,ZTF,,26.020759985754584
472358239,60152.24402779993,,,20.045347188619036,ztfr,ZTF,,34.82259441372133
471918521,60152.24402779993,,,20.045395138104276,ztfr,ZTF,,34.82105657368253
472358240,60152.35096060019,,,20.49519920349121,ztfg,ZTF,,23.010196032571447
472358241,60153.22019679984,,,20.29640007019043,ztfr,ZTF,,27.633759396316094
472358233,60153.26481480012,,,19.9831319231285,ztfr,ZTF,,36.87629077117501
473449215,60153.267210599966,,,20.177069626010628,ztfr,ZTF,,30.844103345782045
472358242,60153.267210599966,,,20.177089273591875,ztfr,ZTF,,30.843545193128914
473449216,60153.28122689994,,,20.24839973449707,ztfg,ZTF,,28.88285408408933
473449185,60153.29885420017,,,20.18709945678711,ztfg,ZTF,,30.560483240857952
473449217,60153.40520829987,,,20.299999237060547,ztfg,ZTF,,27.542306387166377
473449218,60154.260023099836,,,16.13610076904297,ztfr,ZTF,,1275.1453525360303
473449219,60154.36370369978,,,19.507999420166016,ztfg,ZTF,,57.12158266789656
473449220,60155.2459028,,,19.994300842285156,ztfg,ZTF,,36.49889051617897
473449221,60155.30755789997,,,19.978095445991915,ztfr,ZTF,,37.047748656229906
473449186,60155.30850689998,,,20.243614923485865,ztfr,ZTF,,29.01042095084952
473449222,60155.36543980008,,,20.04202312629905,ztfr,ZTF,,34.92936974906344
475839277,60155.36543980008,,,20.042026583127164,ztfr,ZTF,,34.92925853914466
475839278,60155.38900459977,,,19.74519920349121,ztfi,ZTF,,45.911377003836236
475839269,60155.42406249978,,,20.155099868774414,ztfg,ZTF,,31.474587895303696
475839279,60155.42657409981,,,20.210500717163086,ztfg,ZTF,,29.908849894890828
475839280,60156.2259837999,,,19.790300369262695,ztfg,ZTF,,44.04330007224002
475839281,60156.32796300016,,,19.7189998626709,ztfg,ZTF,,47.0327155929999
475839282,60156.345324099995,,,19.86520004272461,ztfr,ZTF,,41.107397532608765
475839283,60156.38547449978,,,19.716699600219727,ztfr,ZTF,,47.13246567442295
475839270,60158.374525499996,,,19.262500762939453,ztfg,ZTF,,71.614290698397
475839284,60158.38629630022,,,19.491100311279297,ztfr,ZTF,,58.017615497117184
475839285,60159.24311339995,,,19.917699813842773,ztfr,ZTF,,39.16697893877508
475839286,60159.28351850016,,,19.607500076293945,ztfg,ZTF,,52.119467448108296
475839287,60159.365115699824,,,19.387800216674805,ztfg,ZTF,,63.80870244947501
475839288,60159.38465279993,,,19.755371591097884,ztfr,ZTF,,45.48323680182953
475839289,60160.1865393999,,,20.402799606323242,ztfr,ZTF,,25.054177935522905
475839271,60160.18748839991,,,20.560800552368164,ztfr,ZTF,,21.66106367696919
475839290,60160.26416670019,,,20.21470069885254,ztfr,ZTF,,29.793376199422575
475839291,60160.307129600085,,,19.884700775146484,ztfg,ZTF,,40.37566514647817
475839272,60160.3270717999,,,19.915800094604492,ztfg,ZTF,,39.23556962921789
475839292,60160.41631940007,,,19.527999877929688,ztfg,ZTF,,56.078972642460656
475839293,60161.18464120012,,,20.55120086669922,ztfr,ZTF,,21.85343211718764
475839294,60161.3659144002,,,19.90792710541723,ztfr,ZTF,,39.5211121876904
475839295,60161.38783559995,,,19.885299682617188,ztfg,ZTF,,40.353399499223634
475839296,60161.398263900075,,,19.77560043334961,ztfg,ZTF,,44.64366356830909
475839297,60161.41245369986,,,19.69930076599121,ztfi,ZTF,,47.893843815110735
475839273,60162.22199069988,19.305500188852292,0.11183200031518936,20.025970745191366,ztfg,ZTF,68.83351135253899,7.089925922648564
475840232,60162.22199069988,19.305464207418822,0.11183214187622069,20.025933389394215,ztfg,ZTF,68.83579254150403,7.090169862557431
475839298,60162.222939800005,19.259243494063774,0.10841973125934598,20.01335846701139,ztfg,ZTF,71.82946014404287,7.1727651073917285
476776127,60162.222939800005,19.259199326674214,0.10841999948024748,20.01331161360905,ztfg,ZTF,71.83238220214834,7.173074644551268
476776128,60162.24412039993,,,20.305500030517578,ztfr,ZTF,,27.403118440063327
476776101,60162.32629630016,,,20.215299606323242,ztfr,ZTF,,29.77694628297237
476776129,60162.32725689979,,,20.202899932861328,ztfr,ZTF,,30.118963824421556
476776130,60162.406481499784,,,19.90920066833496,ztfg,ZTF,,39.474781307025495
476776131,60163.268472199794,,,20.55419921875,ztfr,ZTF,,21.7931652765585
476776132,60163.29740739986,20.013719960294903,0.2031246274709701,20.086199294809074,ztfg,ZTF,35.85188674926754,6.707339322537086
477795653,60163.29740739986,20.013700898995015,0.203125,20.08617824227903,ztfg,ZTF,35.852516174316364,6.707469379756339
477795654,60163.3545022998,,,20.104000091552734,ztfg,ZTF,,32.99134059695139
477795655,60163.412465299945,,,19.886499404907227,ztfr,ZTF,,40.30883422200018
477795656,60164.29800930014,,,20.474000930786133,ztfr,ZTF,,23.463869129392968
477795657,60165.197523099836,,,20.345632137453094,ztfr,ZTF,,26.408707415785972
477816601,60165.197523099836,,,20.345661884398016,ztfr,ZTF,,26.407983881284693
477817476,60165.22250000015,,,20.303747102780505,ztfr,ZTF,,27.447396676357524
477961089,60165.22250000015,,,20.30374743255834,ztfr,ZTF,,27.447388339579593
477816602,60165.22394679999,,,20.360081310887143,ztfr,ZTF,,26.0595838222101
479903249,60165.22394679999,,,20.36012187999489,ztfr,ZTF,,26.05861011026439
477961090,60165.320416700095,19.748104394635426,0.1581832766532898,20.092088765233242,ztfg,ZTF,45.78869247436519,6.671054513539455
479903241,60165.320416700095,19.748100505134907,0.1581829935312271,20.0920868190238,ztfg,ZTF,45.78885650634769,6.671066471583139
479903250,60165.37034719996,,,19.281299591064453,ztfg,ZTF,,70.38500788088693
479903251,60166.26458329987,,,20.785400390625,ztfr,ZTF,,17.61326396319395
479903252,60166.27887730021,,,20.743799209594727,ztfr,ZTF,,18.301231564569523
479903253,60169.281018500216,,,20.07769147804629,ztfr,ZTF,,33.80052210928331
479903242,60169.30131939985,,,19.96083260597899,ztfr,ZTF,,37.64150312300799
479903254,60169.302256899886,,,20.22002797340455,ztfr,ZTF,,29.64755003235362
481868216,60169.302256899886,,,20.22006041086236,ztfr,ZTF,,29.64666429529939
481868200,60169.347094899975,,,17.839599609375,ztfg,ZTF,,265.5584690404988
481868217,60170.238622699864,,,20.584400177001953,ztfg,ZTF,,21.19531762859401
481868218,60170.25900459988,,,19.879600524902344,ztfi,ZTF,,40.56577617202446
481868219,60170.29140050011,,,20.017854080662772,ztfr,ZTF,,35.71563432083643
481868220,60170.30252309982,,,20.25349998474121,ztfr,ZTF,,28.747494933377048
481868221,60170.32244209992,,,20.25589942932129,ztfg,ZTF,,28.684033977538405
482401782,60171.22515049996,,,20.48114113711408,ztfr,ZTF,,23.310068252829133
481868222,60171.22515049996,,,20.48118227962879,ztfr,ZTF,,23.309184965847123
482401783,60171.2409144002,,,20.044280415194024,ztfr,ZTF,,34.85682563271827
482401760,60171.24390049977,,,20.050798609931512,ztfr,ZTF,,34.64819030012846
482401784,60171.281377300154,,,20.563100814819336,ztfg,ZTF,,21.615220693060525
482401761,60171.32842590008,,,20.543500900268555,ztfg,ZTF,,22.008966019523143
482401785,60171.32936340012,,,20.503599166870117,ztfg,ZTF,,22.832861023386492
482401786,60172.18399310019,,,20.285981069252045,ztfr,ZTF,,27.900216434199116
483047666,60172.18399310019,,,20.28600841113757,ztfr,ZTF,,27.899513837274302
483047667,60172.20086809993,,,20.50480079650879,ztfr,ZTF,,22.807604920309885
483047668,60172.22937500011,,,20.655399322509766,ztfg,ZTF,,19.85364586568125
483047669,60172.2459028,,,20.603599548339844,ztfg,ZTF,,20.823809430459576
483047670,60173.17562500015,,,20.520200729370117,ztfr,ZTF,,22.486388422431656
483047660,60173.21732639987,,,20.640300750732422,ztfg,ZTF,,20.131665221491467
483047671,60173.218275499996,,,20.629600524902344,ztfg,ZTF,,20.331049139600054
483048563,60173.24929400021,,,20.426677389512324,ztfr,ZTF,,24.509194832450973
483047661,60173.24929400021,,,20.426695141532267,ztfr,ZTF,,24.508794105131873
483047672,60173.25024309987,,,20.271436734920297,ztfr,ZTF,,28.276477443007686
485765174,60173.25024309987,,,20.271445395946692,ztfr,ZTF,,28.27625187961611
485765175,60173.26097219996,,,20.506799697875977,ztfg,ZTF,,22.765653467292058
485765176,60173.28959489986,,,19.96109962463379,ztfi,ZTF,,37.63224696331637
485765177,60174.19890049985,,,20.478700637817383,ztfg,ZTF,,23.36252315764595
485765178,60174.22114579985,,,20.483200073242188,ztfr,ZTF,,23.265906085670643
485765179,60174.24142359989,,,20.395299911499023,ztfr,ZTF,,25.227838109352973
485765180,60174.32094909996,,,20.125200271606445,ztfg,ZTF,,32.35339733300796
485765181,60175.18629630003,,,16.824899673461914,ztfg,ZTF,,676.1454511554522
485765155,60175.19327550009,,,20.45949935913086,ztfg,ZTF,,23.77936517707195
485765182,60178.24494209979,,,20.51289939880371,ztfr,ZTF,,22.63811388989279
485765183,60178.28280089982,,,19.964500427246094,ztfi,ZTF,,37.51455758391222
485765184,60179.20572920004,20.592800557787573,0.23899699747562406,20.488705234550032,ztfg,ZTF,21.031961441040053,4.629647250780818
485765185,60179.24724540021,,,20.119400024414062,ztfr,ZTF,,32.526698959923394
485765186,60179.34648150019,,,19.90180015563965,ztfg,ZTF,,39.7447653918805
485765187,60181.174722199794,,,19.723899841308594,ztfi,ZTF,,46.8209329838693
485765188,60181.1965855998,20.179899457702255,0.3647480010986328,19.616802945443062,ztfg,ZTF,30.763816833496126,10.33496041396345
485765189,60181.21674769977,,,20.24530029296875,ztfr,ZTF,,28.96542351088576
485765190,60181.26061340002,,,19.949100494384766,ztfr,ZTF,,38.0504504351864
485765191,60181.345567100216,,,20.1427001953125,ztfg,ZTF,,31.836104521883833
485765192,60182.20665509999,,,20.326099395751953,ztfr,ZTF,,26.88810786548255
485765193,60182.2222684999,20.297500932511905,0.23997999727725983,20.1889491114299,ztfg,ZTF,27.605754852294893,6.101692975934473
485765156,60182.22325230017,20.121300105225046,0.2708140015602112,19.88150810836102,ztfg,ZTF,32.4698257446289,8.098913346842481
485765194,60182.2569213002,,,20.00830078125,ztfg,ZTF,,36.03127974506289
485765157,60182.28591440013,,,20.045400619506836,ztfr,ZTF,,34.820880777991086
485765195,60182.29423609981,,,20.090299606323242,ztfr,ZTF,,33.41028324225326
485765196,60183.18179399986,,,20.19339942932129,ztfr,ZTF,,30.383669843819476
486220949,60183.21884260001,19.846800139830105,0.18841899931430814,20.000874196562012,ztfg,ZTF,41.80997848510741,7.255716695264515
485765197,60183.21884260001,19.846800139830105,0.18841917812824246,20.000873166174042,ztfg,ZTF,41.80997848510741,7.255723581105397
486220950,60183.31967590004,,,20.017499923706055,ztfg,ZTF,,35.727286325724904
486220951,60183.33804399986,,,20.140899658203125,ztfr,ZTF,,31.88894391680865
486220952,60184.165092600044,,,20.20549964904785,ztfr,ZTF,,30.04693243274445
486220948,60184.18556710007,,,19.979000091552734,ztfr,ZTF,,37.01689298194101
486247915,60184.19939809991,19.26450000017564,0.14651300013065335,19.691695385655716,ztfg,ZTF,71.48254394531243,9.646101810459662
486220953,60184.19939809991,19.264456197823417,0.14651304483413696,19.69165125202789,ztfg,ZTF,71.4854278564454,9.646493918706572
486247901,60184.21620369982,19.36669961495475,0.15349799394607544,19.743328643826526,ztfg,ZTF,65.06091308593754,9.19810871114511
486237554,60184.21620369982,19.366668931437204,0.1534977555274963,19.74329964671463,ztfg,ZTF,65.06275177001945,9.198354371323036
487915114,60184.2356480998,19.504101101514692,0.17784200608730313,19.720901019025337,ztfg,ZTF,57.32704544067393,9.390086394419004
486247916,60184.2356480998,19.504057320209295,0.1778415888547897,19.72085978495266,ztfg,ZTF,57.32935714721681,9.390443017745737
487915115,60184.25787039986,,,19.775299072265625,ztfi,ZTF,,44.65605675379238
487915116,60184.335416700225,,,19.688400268554688,ztfr,ZTF,,48.37710689146568
487915117,60185.1652199002,,,19.846099853515625,ztfg,ZTF,,41.83695409845119
487915118,60185.17550930008,,,19.75830078125,ztfg,ZTF,,45.360693690524144
487915119,60185.2081133998,,,20.08209991455078,ztfr,ZTF,,33.66355941529099
487915120,60185.34537040023,,,19.707399368286133,ztfr,ZTF,,47.53792845410631
487915111,60186.182731499895,,,19.766000747680664,ztfg,ZTF,,45.0401368003879
487915112,60186.24537040014,,,19.885299682617188,ztfr,ZTF,,40.353399499223634
487915121,60187.331666700076,,,19.37420082092285,ztfr,ZTF,,64.61296514247
487915122,60188.163379599806,,,19.734800338745117,ztfg,ZTF,,46.35321530570477
487915123,60188.203807900194,,,19.72767016675308,ztfr,ZTF,,46.65862468141007
487915124,60188.247800900135,,,19.316299438476562,ztfi,ZTF,,68.15225412186082
487943157,60191.15818289993,,,20.27306068070026,ztfr,ZTF,,28.234215665199613
487915125,60191.15818289993,,,20.27308904674597,ztfr,ZTF,,28.233478025074355
487940027,60191.17645830009,,,20.309481145346194,ztfr,ZTF,,27.30282226003167
487943156,60191.17645830009,,,20.30950700676935,ztfr,ZTF,,27.302171935000988
488981293,60191.1774420999,,,20.143778981515744,ztfr,ZTF,,31.804487915962806
487943158,60191.1774420999,,,20.143806879309594,ztfr,ZTF,,31.803670715942786
488981290,60191.20104169985,,,20.347200393676758,ztfg,ZTF,,26.37058975584405
488981294,60191.20197919989,,,20.329500198364258,ztfg,ZTF,,26.804019218553623
488981291,60193.304837999865,,,20.243799209594727,ztfr,ZTF,,29.00549732034069
488981295,60193.30579859996,,,20.04669952392578,ztfr,ZTF,,34.779248241485405
488981296,60193.32807870023,,,19.98550033569336,ztfg,ZTF,,36.795936924724515
488981292,60193.3290161998,,,19.968000411987305,ztfg,ZTF,,37.39382017506542
488981297,60194.15855319984,,,20.608800888061523,ztfg,ZTF,,20.72428923315393
488981298,60194.183888900094,,,20.077892391103333,ztfr,ZTF,,33.794267976917574
488981299,60194.211678199936,,,20.222885108607603,ztfr,ZTF,,29.56963451097428
489419650,60194.211678199936,,,20.222903515043964,ztfr,ZTF,,29.569133222558193
489419651,60194.23736110004,,,19.88050079345703,ztfi,ZTF,,40.53215386498544
489419652,60194.30465279985,,,20.144100189208984,ztfg,ZTF,,31.795080165573722
489419653,60195.16312499996,,,20.46769905090332,ztfg,ZTF,,23.60045520100506
489419648,60195.17416669987,,,20.471799850463867,ztfg,ZTF,,23.511484973685
489419654,60195.17560190009,,,20.4768009185791,ztfg,ZTF,,23.403436489163653
489419655,60195.22019679984,,,20.361299514770508,ztfr,ZTF,,26.030361177543845
489419649,60195.22115739994,,,20.201098231302456,ztfr,ZTF,,30.1689855824811
489419656,60195.28359950008,,,20.273644710759854,ztfr,ZTF,,28.219032238139857
492639021,60195.28359950008,,,20.273664272717912,ztfr,ZTF,,28.218523813948245
492639022,60196.21872689994,,,20.364500045776367,ztfr,ZTF,,25.953741915629784
492639017,60198.17630789988,,,19.99169173102983,ztfr,ZTF,,36.586705751234334
492639023,60198.200104199816,,,20.424299240112305,ztfg,ZTF,,24.562937544078306
492639018,60198.219270799775,,,20.457199096679688,ztfg,ZTF,,23.82979802116132
492639024,60198.221180600114,,,20.467199325561523,ztfg,ZTF,,23.61132014225431
492639025,60200.16148150014,,,20.12619972229004,ztfi,ZTF,,32.32362882517029
492639026,60200.1813194002,,,20.549699783325195,ztfr,ZTF,,21.883666450694665
492639027,60200.19737270009,,,20.591999053955078,ztfr,ZTF,,21.04749322606552
492639028,60200.216261600144,,,20.580900192260742,ztfg,ZTF,,21.26375320747257
492639029,60200.26396990009,,,20.361099243164062,ztfg,ZTF,,26.035163101856856
492639019,60201.16215279978,,,20.509199142456055,ztfr,ZTF,,22.715397605601364
492639030,60201.16403939994,,,20.524900436401367,ztfr,ZTF,,22.389264419856232
492639031,60201.17850690009,,,20.533700942993164,ztfr,ZTF,,22.208520263252733
492639020,60201.20525459992,,,20.57990074157715,ztfg,ZTF,,21.283336101690264
492639032,60201.20714120008,,,20.57029914855957,ztfg,ZTF,,21.47238772497748
492639033,60201.220601900015,,,20.579999923706055,ztfg,ZTF,,21.281391955255994
492639034,60202.157777800225,,,20.51919937133789,ztfr,ZTF,,22.507136843886386
492639035,60202.18616899988,20.506099940997345,0.24870699644088742,20.35876572335809,ztfg,ZTF,22.78033065795901,5.218235876304215
492639036,60202.1964004999,20.39290084510404,0.2552860081195831,20.21721910328526,ztfg,ZTF,25.283643722534176,5.944869894139153
492639037,60202.24991900008,,,20.330900192260742,ztfr,ZTF,,26.769479263006954
492639038,60203.158044000156,,,20.149700164794922,ztfi,ZTF,,31.63151070394668
493838039,60203.18012729986,20.186001206863757,0.16867199540138245,20.46027953921914,ztfg,ZTF,30.591411590576204,4.75245682377972
492639039,60203.18012729986,20.185999108329035,0.16867178678512576,20.46027878354138,ztfg,ZTF,30.591470718383828,4.752460131514298
493838031,60203.181539400015,20.171200166292415,0.17129300534725184,20.428736882487144,ztfg,ZTF,31.011297225952156,4.892549661944453
492640704,60203.181539400015,20.1711850077552,0.1712929904460907,20.428721818400547,ztfg,ZTF,31.01173019409179,4.892617544274199
493838040,60203.198634299915,,,20.631099700927734,ztfr,ZTF,,20.30299555914408
493838032,60203.200057900045,,,20.65060043334961,ztfr,ZTF,,19.941592009471385
493838041,60203.24289349979,,,20.45680046081543,ztfr,ZTF,,23.838548909443254
493838042,60203.264305599965,,,20.42889976501465,ztfg,ZTF,,24.45907867487929
493838043,60204.15913189994,,,20.73579978942871,ztfr,ZTF,,18.43656819863895
493838044,60204.17739580013,,,20.75860023498535,ztfr,ZTF,,18.053437466834218
493838045,60204.22574070003,20.594400584114084,0.22391800582408902,20.561063828900267,ztfg,ZTF,21.0009899139404,4.331162359008672
493838046,60205.15824070014,19.29032164060137,0.10621871054172514,20.0667048673656,ztfg,ZTF,69.80255889892585,6.828857475935811
494389068,60205.15824070014,19.2903007547809,0.10621900111436842,20.06668101140168,ztfg,ZTF,69.8039016723633,6.829007522297515
493841949,60205.15920139989,19.24410864656134,0.0816337764263153,20.30631971644957,ztfg,ZTF,72.83775329589844,5.476487605271563
494389064,60205.15920139989,19.244100913254925,0.0816339999437332,20.30630901034646,ztfg,ZTF,72.83827209472668,5.47654160745902
494389069,60205.180358800106,,,20.738800048828125,ztfr,ZTF,,18.38569199985151
494389065,60205.18130790023,,,20.76300048828125,ztfr,ZTF,,17.980418865552913
494389070,60205.20019679982,,,20.68600082397461,ztfr,ZTF,,19.301882627974276
494389071,60205.28043980012,20.878299868123708,0.30415299534797663,20.512455412659037,ztfg,ZTF,16.168884277343736,4.529474620849038
494556104,60206.14563659998,19.857099811408542,0.1774280071258545,20.076430164069478,ztfg,ZTF,41.415229797363274,6.7679622871583645
494389072,60206.14563659998,19.857094111104267,0.17742812633514402,20.07642373428737,ztfg,ZTF,41.41544723510749,6.768002367475739
494556105,60206.15988430008,,,20.07550048828125,ztfi,ZTF,,33.86879962474397
494556106,60206.182465299964,,,20.429800033569336,ztfr,ZTF,,24.43880615132123
494556107,60206.20061339997,,,20.484600067138672,ztfr,ZTF,,23.23592538182919
494556108,60206.241516199894,19.996509990770342,0.19730685651302335,20.100540336193603,ztfg,ZTF,36.42470169067384,6.619327382209276
495122603,60206.241516199894,19.99650043939812,0.19730700552463534,20.100529964843584,ztfg,ZTF,36.42502212524415,6.619390612751601
495122604,60207.1577198999,,,20.513200759887695,ztfr,ZTF,,22.63183124057657
495122600,60207.16018520016,,,20.53969955444336,ztfr,ZTF,,22.08615817924059
495122605,60207.17665510019,,,20.543800354003906,ztfr,ZTF,,22.002896627838386
495170034,60207.201874999795,19.25860064949185,0.1142989993095398,19.955380368199744,ztfg,ZTF,71.87200164794919,7.566200547364292
495127598,60207.201874999795,19.258568148451594,0.114298939704895,19.95534843334938,ztfg,ZTF,71.8741531372071,7.5664230959306735
495122606,60207.20281249983,19.234922658304555,0.1329929679632187,19.76723675203667,ztfg,ZTF,73.4566192626953,8.997778437780184
495170078,60207.20281249983,19.23489976676949,0.13299299776554108,19.767213617199594,ztfg,ZTF,73.45816802978526,8.997970164237378
495170079,60207.239618100226,19.63061557167563,0.14132751524448395,20.096934552120167,ztfg,ZTF,51.021564483642614,6.64134704245749
496474157,60207.239618100226,19.63060039176561,0.14132800698280332,20.096915594480336,ztfg,ZTF,51.02227783203126,6.6414630055835895
496474158,60209.14450229984,,,19.64590072631836,ztfg,ZTF,,50.30830781011503
496474159,60209.15716439998,,,20.023399353027344,ztfg,ZTF,,35.533685876223565
496474160,60209.17915510014,,,19.91550064086914,ztfr,ZTF,,39.24639256967349
496474161,60209.19494209997,,,19.630300521850586,ztfr,ZTF,,51.036371641474354
496474162,60209.23671300011,,,18.810100555419922,ztfi,ZTF,,108.63250090059208
496474163,60211.145416699816,,,20.28021876662502,ztfr,ZTF,,28.048684238426727
496504772,60211.145416699816,,,20.28023806784131,ztfr,ZTF,,28.048185619234705
496504771,60211.16561339982,,,20.153445284025878,ztfr,ZTF,,31.52258949471667
497660148,60211.17249999987,,,20.370808478803912,ztfr,ZTF,,25.803380611852127
496504773,60211.17249999987,,,20.370851129615406,ztfr,ZTF,,25.802367001454154
497660149,60211.19245370012,,,20.098100662231445,ztfg,ZTF,,33.171089424344906
497660145,60211.193391200155,,,20.18779945373535,ztfg,ZTF,,30.540786605175654
497660150,60211.25291670021,20.177700339355763,0.2622359991073608,19.972855352658115,ztfg,ZTF,30.826190948486307,7.4453969082217455
497660151,60212.141643499956,,,19.87190055847168,ztfi,ZTF,,40.85448841802177
497660152,60212.15956019983,,,20.08458062891466,ztfr,ZTF,,33.58673196379224
497660153,60212.18157410016,,,20.069144726075816,ztfr,ZTF,,34.06764472655382
497660154,60212.21668979991,,,19.882099151611328,ztfg,ZTF,,40.4725286673954
497660155,60212.25296299998,,,19.796899795532227,ztfg,ZTF,,43.7764038068872
497660146,60213.14329859987,,,19.60849952697754,ztfg,ZTF,,52.071512089378736
497660156,60213.144247699995,,,19.74049949645996,ztfg,ZTF,,46.11053927262461
497660157,60213.15097220009,,,19.89929962158203,ztfg,ZTF,,39.83640613339453
497660147,60213.175173600204,,,19.941299438476562,ztfr,ZTF,,38.324828897596646
497660158,60213.176620400045,,,19.834400177001953,ztfr,ZTF,,42.290218518129194
497660159,60213.25577550009,,,20.224402449824016,ztfr,ZTF,,29.528339131752777
502096952,60213.25577550009,,,20.224428604335323,ztfr,ZTF,,29.5276278263967
502096953,60214.16083330009,,,19.859800338745117,ztfg,ZTF,,41.31234662672489
502096954,60214.1785300998,,,19.9507999420166,ztfr,ZTF,,37.99093858896257
502096955,60214.225868099835,,,19.664400100708008,ztfg,ZTF,,49.45838827845657
502096956,60214.25738430023,,,19.778499603271484,ztfr,ZTF,,44.52461354848568
502096957,60215.140219899826,,,19.837099075317383,ztfi,ZTF,,42.185225005973365
502096947,60215.17512729997,,,19.75160026550293,ztfg,ZTF,,45.64149840311629
502096948,60215.242037000135,,,19.691499710083008,ztfr,ZTF,,48.239202124266384
502096958,60217.23077550018,,,19.237199783325195,ztfr,ZTF,,73.30271943040357
502096959,60220.18222220009,,,19.666799545288086,ztfg,ZTF,,49.34920740542177
502096960,60220.21848380007,,,19.64699935913086,ztfg,ZTF,,50.257427676014785
502096949,60220.220393499825,,,19.636999130249023,ztfg,ZTF,,50.72246462150638
502096961,60220.2392477002,,,19.351900100708008,ztfi,ZTF,,65.95382076957716
502096962,60221.13765050005,,,20.199100494384766,ztfr,ZTF,,30.224547124645387
502096963,60221.15616900008,,,20.13599967956543,ztfg,ZTF,,32.03318546251743
502096964,60221.199178200215,,,20.06439971923828,ztfg,ZTF,,34.21685680474462
502096965,60221.23637730023,,,19.784799575805664,ztfr,ZTF,,44.267008061318236
502096950,60222.13782409998,,,19.9242000579834,ztfr,ZTF,,38.933188889361276
502096966,60222.15533560002,,,20.023099899291992,ztfr,ZTF,,35.543487670107055
502096967,60222.181504600216,,,19.877300262451172,ztfg,ZTF,,40.651810742325814
502096968,60222.22392359981,,,19.82710075378418,ztfg,ZTF,,42.57549426849895
502096951,60222.22487269994,,,19.909099578857422,ztfg,ZTF,,39.47845685065875
502096969,60223.13949069986,20.437500301704254,0.29225999116897583,20.11496267371407,ztfg,ZTF,24.26609420776367,6.531981201130194
502096970,60223.15627310006,,,20.16900062561035,ztfg,ZTF,,31.074185198673277
502096971,60223.18097219989,,,20.200300216674805,ztfr,ZTF,,30.191167896667604
502096972,60223.195185199846,,,20.105380490251576,ztfr,ZTF,,32.94942225132739
503293256,60224.13664350007,20.03710012036072,0.19890399277210236,20.13237715649915,ztfg,ZTF,35.08810806274412,6.428048325102651
502096973,60224.13664350007,20.03706022401054,0.19890442490577698,20.13233490130911,ztfg,ZTF,35.089397430419886,6.428298499765634
503293257,60224.15656250017,,,19.97909927368164,ztfi,ZTF,,37.01351163889617
503293258,60224.18162039993,,,20.29159927368164,ztfr,ZTF,,27.756218045067694
503293247,60224.19916669978,,,20.216100692749023,ztfg,ZTF,,29.75498412541595
503293259,60224.200104199816,,,20.229299545288086,ztfg,ZTF,,29.395454664571243
503293248,60224.21673610015,,,20.210899353027344,ztfr,ZTF,,29.897870661000997
503293260,60224.2370023001,,,20.076799392700195,ztfr,ZTF,,33.82830541537086
503293261,60226.20140049979,,,20.307199478149414,ztfg,ZTF,,27.360259284599802
503293262,60226.22158560017,,,20.175800323486328,ztfr,ZTF,,30.880183373175633
503293263,60227.13891200023,,,19.914600372314453,ztfi,ZTF,,39.278948309631126
503293264,60227.16086809989,,,19.90089988708496,ztfr,ZTF,,39.77773454298088
503293249,60227.181006900035,,,19.96579933166504,ztfr,ZTF,,37.46970443392833
503293265,60227.18194440007,,,19.921600341796875,ztfr,ZTF,,39.02652326831681
503293266,60227.19796299981,20.203501121701592,0.25358301401138306,20.035086512218548,ztfg,ZTF,30.10229110717777,7.030648581260768
503293267,60227.21499999985,19.882099515410737,0.23296900093555448,19.805739961360622,ztfg,ZTF,40.47251510620121,8.684283869617579
503293250,60227.21593749989,,,19.792200088500977,ztfg,ZTF,,43.96630462168627
503293268,60228.15333329979,,,19.681100845336914,ztfr,ZTF,,48.70344276658689
503293269,60228.17453699978,,,19.862199783325195,ztfr,ZTF,,41.221148384549494
503293270,60228.216330999974,19.96008917837316,0.20722557604312894,20.010866578573562,ztfg,ZTF,37.66728591918943,7.189246327402462
504183551,60231.13548609987,,,20.086235694409382,ztfr,ZTF,,33.5355723046955
539935639,60326.53062500013,,,16.89109992980957,ztfi,ZTF,,636.1507273574371
539935636,60351.4364467999,20.319500403004117,0.3349870145320892,19.84881626126729,ztfg,ZTF,27.052028656005866,8.34648257725798
539935637,60351.50979170017,,,20.022899627685547,ztfr,ZTF,,35.55004451872119
539935640,60352.51519680023,,,20.390199661254883,ztfg,ZTF,,25.346624763588515
539935641,60352.52947920002,,,20.39150047302246,ztfg,ZTF,,25.316275361730757
539935638,60353.49300929997,20.316000443950603,0.19243299961090088,20.44718735900558,ztfg,ZTF,27.139373779296882,4.810110486345028
540776298,60354.474965299945,19.95840112290526,0.2004970014095306,20.04501720752426,ztfg,ZTF,37.72589492797852,6.966635887614836
539935642,60354.474965299945,19.95837817798545,0.20049707591533658,20.04499385913888,ztfg,ZTF,37.726692199706996,6.966785704345422
540776299,60354.51884259982,20.490700134635908,0.2661550045013428,20.26974933221129,ztfg,ZTF,23.105743408203157,5.664091529661351
540776295,60355.46861110022,,,20.054500579833984,ztfr,ZTF,,34.530253609786435
540776296,60355.50799770001,20.295299715994638,0.2613179981708526,20.094262198552823,ztfg,ZTF,27.661779403686523,6.657713713457118
540776297,60355.54633100005,,,19.887100219726562,ztfi,ZTF,,40.28653465671706
540776300,60356.49295140011,19.73623317482425,0.1393310874700546,20.217998897004897,ztfg,ZTF,46.292083740234425,5.94060172306638
540810530,60356.49295140011,19.736200697682747,0.13933099806308744,20.21796711656658,ztfg,ZTF,46.2934684753418,5.940775612164786
541288317,60356.51684030006,20.032101139212624,0.16997499763965604,20.29802431876563,ztfg,ZTF,35.25003433227543,5.518490104841877
540810531,60356.51684030006,20.03208386736754,0.16997456550598145,20.298009807231054,ztfg,ZTF,35.250595092773445,5.518563863361475
541300961,60357.51711810008,19.895500368397645,0.1735060065984726,20.13909987195686,ztfg,ZTF,39.97604751586911,6.388369784181968
541288318,60357.51711810008,19.89548731413099,0.17350637912750244,20.139084486544274,ztfg,ZTF,39.97652816772461,6.388460311144996
541300962,60357.530254600104,19.877977824385404,0.14262399077415466,20.33438215269405,ztfg,ZTF,40.62644958496098,5.3367533894505605
545619377,60363.389884300064,,,18.623863790720307,ztfg,ZTF,,128.95983942930792
545619370,60363.389884300064,,,18.0802001953125,ztfg,ZTF,,212.77466816279724
545619378,60363.431064799894,,,18.309999465942383,ztfr,ZTF,,172.1869421947957
545619371,60363.471192100085,,,17.411500930786133,ztfr,ZTF,,393.9123777512685
545619379,60368.46973379981,,,19.734800338745117,ztfg,ZTF,,46.35321530570477
545619380,60368.50943290023,,,19.902099609375,ztfr,ZTF,,39.733805015624384
545619381,60369.43039349979,,,20.64498935700354,ztfr,ZTF,,20.044916764227874
545619372,60369.43039349979,,,20.168399810791016,ztfr,ZTF,,31.09138550709797
545619382,60369.49454860017,,,20.71784137856179,ztfg,ZTF,,18.744050625755712
545619373,60369.49454860017,,,20.180299758911133,ztfg,ZTF,,30.752476580572594
548963968,60374.492939800024,,,20.565399169921875,ztfg,ZTF,,21.569512622044908
548963969,60374.51246530004,,,20.32159996032715,ztfg,ZTF,,26.999766970584805
545619383,60383.386759299785,,,19.787099838256836,ztfg,ZTF,,44.17332236940102
545619374,60383.42952550016,,,19.680986785930134,ztfr,ZTF,,48.708559458435275
545619384,60383.42952550016,,,20.459786876260665,ztfr,ZTF,,23.773068924249074
548964016,60388.45031249989,,,20.91835532456402,ztfg,ZTF,,15.58324397624723
548963970,60388.45031249989,,,20.422100067138672,ztfg,ZTF,,24.612740518644085
548964017,60388.468981499784,,,21.016642447748822,ztfg,ZTF,,14.23452635681945
548963971,60388.468981499784,,,20.41390037536621,ztfg,ZTF,,24.799324412032007
548964000,60389.404652799945,,,20.192384258545207,ztfi,ZTF,,30.41209206831379
548963963,60389.404652799945,,,19.652999877929688,ztfi,ZTF,,49.9804369771697
545619385,60389.47568289982,,,20.857362264808376,ztfg,ZTF,,16.48371488690677
545619375,60389.47568289982,,,20.322500228881836,ztfg,ZTF,,26.977388637400267
545619386,60389.4912963002,,,20.470399856567383,ztfr,ZTF,,23.54182122482567
548963991,60389.491782399826,,,21.06324662799294,ztfr,ZTF,,13.63645076558382
548963954,60389.491782399826,,,20.165182342519834,ztfr,ZTF,,31.183658303213978
545619376,60389.491782399826,,,20.165200916092296,ztfr,ZTF,,31.183124852288678
548964018,60390.44438660005,,,20.581450560760857,ztfg,ZTF,,21.252977169737136
548963972,60390.44438660005,,,19.94339942932129,ztfg,ZTF,,38.25077406994846
548964019,60390.50865740003,,,20.97209580913776,ztfg,ZTF,,14.830700901461201
548963973,60390.50865740003,,,20.460100173950195,ztfg,ZTF,,23.766210008573726
548963992,60391.32340280013,20.037544529872182,0.23857963882335578,19.935346876998107,ztfg,ZTF,35.07374886757787,7.707104451648948
548963955,60391.32340280013,,,19.463600158691406,ztfg,ZTF,,59.505887454007706
548963993,60391.46878470015,,,20.604052465359114,ztfr,ZTF,,20.815124548483997
548963956,60391.46878470015,,,19.949738163200493,ztfr,ZTF,,38.028109408171524
548963974,60392.50885420013,,,18.01420021057129,ztfg,ZTF,,226.11007589856618
548963994,60396.38791669998,20.066768708662078,0.23941057609790645,19.960796168505773,ztfg,ZTF,34.142279754365696,7.528553279762385
548963957,60396.38791669998,19.974500933939424,0.2937139868736267,19.64657515194514,ztfg,ZTF,37.17060470581057,10.055413510945156
548963995,60396.47358800005,,,20.332430943599224,ztfr,ZTF,,26.73176426086838
548963958,60396.47358800005,,,19.868000030517578,ztfr,ZTF,,41.0015228982016
548964001,60397.366493099835,,,19.83828539793724,ztfi,ZTF,,42.139156766233796
548963964,60397.366493099835,,,19.235700607299805,ztfi,ZTF,,73.40400516093491
548964020,60397.49564810004,20.70390197190988,0.2914478846025428,20.38438549236335,ztfg,ZTF,18.98625070479046,5.096544243615253
548963975,60397.49564810004,,,19.868499755859375,ztfg,ZTF,,40.98265571353195
548964021,60397.50375000015,,,20.188883727757688,ztfg,ZTF,,30.510302172674663
548963976,60397.50375000015,,,19.77079963684082,ztfg,ZTF,,44.84150138825567
548963996,60398.49740740005,,,20.387291410440177,ztfg,ZTF,,25.41460919253846
548963959,60398.49740740005,,,19.966699600219727,ztfg,ZTF,,37.43864825736719
548964002,60403.40858800011,,,20.378791209187227,ztfi,ZTF,,25.614360427737914
548963965,60403.40858800011,,,19.831100463867188,ztfi,ZTF,,42.418940258954926
548963977,60403.45013889996,19.671926898113036,0.17479316890239713,19.907501547321804,ztfg,ZTF,49.116706848144624,7.907321132346156
555429333,60403.45013889996,19.671900083167806,0.17479300498962402,19.90747575052915,ztfg,ZTF,49.11791992187507,7.9075090103464465
553726409,60404.43723380007,,,20.673599243164062,ztfg,ZTF,,19.523618049108475
553726410,60404.49804400001,,,20.688199996948242,ztfr,ZTF,,19.26282597888376
555429324,60407.432453699876,,,19.906600952148438,ztfi,ZTF,,39.56941404333091
555429334,60407.454375000205,,,20.596500396728516,ztfg,ZTF,,20.960413273002565
555429335,60407.4773380002,,,20.518299102783203,ztfg,ZTF,,22.5258070055574
555429336,60408.493715300225,,,20.476999282836914,ztfg,ZTF,,23.399161066431457
555429325,60409.48704859987,,,19.96030044555664,ztfr,ZTF,,37.659957171024324
555429337,60409.48752309987,,,19.964399337768555,ztfr,ZTF,,37.51805060879336
555429326,60409.48800930008,,,19.87459945678711,ztfr,ZTF,,40.75305937895216
555429338,60409.48848380009,,,20.042892512077138,ztfr,ZTF,,34.90141181376863
555429327,60411.47717589978,,,20.224599838256836,ztfr,ZTF,,29.52297132438681
555429339,60411.4776504999,,,20.224000930786133,ztfr,ZTF,,29.539261106005497
555429328,60412.43053240003,,,20.033100128173828,ztfi,ZTF,,35.21761559228974
555429340,60412.46953700017,,,20.862199783325195,ztfg,ZTF,,16.41043475033887
555429341,60412.49210650008,,,20.84000015258789,ztfg,ZTF,,16.749426406322566
553726411,60413.40934030013,,,20.39052063297652,ztfr,ZTF,,25.339132752793073
553726412,60413.47171299998,,,20.52120018005371,ztfg,ZTF,,22.46569859430929
555429342,60414.47395829996,,,20.436500549316406,ztfg,ZTF,,24.288448862942893
555429329,60416.415370400064,,,18.315200805664062,ztfi,ZTF,,171.36403423850138
555429343,60416.470069400035,,,20.387399673461914,ztfg,ZTF,,25.412075128370397
555429344,60416.49262729986,,,20.6028995513916,ztfg,ZTF,,20.837239306813835
553726413,60417.38787040021,,,20.40399932861328,ztfr,ZTF,,25.026508732948688
553726414,60417.40825230023,,,20.457399368286133,ztfg,ZTF,,23.82540285428473
555429345,60418.42940969998,,,19.52899932861328,ztfg,ZTF,,56.027374125017396
555429346,60418.44122690009,,,19.092899322509766,ztfg,ZTF,,83.72213041867111
555429320,60419.34071760019,19.353500764635037,0.17255400121212006,19.60307396812626,ztfg,ZTF,65.85665893554702,10.466474228260713
553726415,60419.34071760019,19.35348340700952,0.17255379259586334,19.603057923146977,ztfg,ZTF,65.85771179199232,10.466628902667159
555429330,60419.37486110022,,,19.740400314331055,ztfi,ZTF,,46.11475166816234
555429321,60419.41223380016,,,19.98550033569336,ztfr,ZTF,,36.795936924724515
555429347,60420.47768520005,,,20.57029914855957,ztfg,ZTF,,21.47238772497748
555429348,60420.48804400023,,,20.824499130249023,ztfg,ZTF,,16.990272637110266
555429349,60421.450972199906,,,20.035999298095703,ztfg,ZTF,,35.12370175325231
555429350,60421.4754050998,20.31520113523457,0.24803799390792844,20.170791398865898,ztfg,ZTF,27.15936088562014,6.2045949654883135
555429322,60422.34614579985,,,19.75119972229004,ztfg,ZTF,,45.65833929400331
555429323,60422.38774310006,,,20.026399612426758,ztfr,ZTF,,35.435629727876915
555429331,60422.4460880002,,,19.910999298095703,ztfi,ZTF,,39.40944155054732
555429332,60423.41674769996,,,19.784000396728516,ztfr,ZTF,,44.29960372293749
555429351,60423.479409699794,,,19.731800079345703,ztfg,ZTF,,46.481482188253935
555429352,60424.42824070016,18.891599883074534,0.18361079692840573,19.07374013320875,ztfg,ZTF,100.77667999267572,17.042525103393967
562126909,60424.42824070016,18.891599883074534,0.18361100554466245,19.073738899609758,ztfg,ZTF,100.77667999267572,17.04254446689465
562126910,60424.47172449995,19.77759973968902,0.2920109927654266,19.455987526807444,ztfg,ZTF,44.56153106689452,11.98491573640585
556582718,60428.43141200021,,,20.084999084472656,ztfg,ZTF,,33.57378973477217
562126911,60429.3058449002,,,20.521900177001953,ztfg,ZTF,,22.451219154404072
562126912,60429.32584490022,,,20.355300903320312,ztfg,ZTF,,26.17457499759458
562126903,60429.452974500135,,,19.99020004272461,ztfi,ZTF,,36.63700661517438
556582719,60430.36599540012,,,20.585599899291992,ztfg,ZTF,,21.17191005407292
557679609,60430.40134260012,,,20.16908733752564,ztfr,ZTF,,31.07170356961096
556582720,60430.40134260012,,,20.169135932450402,ztfr,ZTF,,31.070312906482318
562126913,60431.35760420002,,,20.955400466918945,ztfg,ZTF,,15.060514661886328
562126914,60431.38070600014,,,16.57349967956543,ztfg,ZTF,,852.3149930530305
562126915,60432.2086920999,,,19.848899841308594,ztfg,ZTF,,41.72920044617076
562126916,60432.243506900035,,,20.025100708007812,ztfr,ZTF,,35.47804798654669
562126904,60432.387303200085,,,20.05900001525879,ztfi,ZTF,,34.3874517396361
562126917,60432.415428199805,,,20.72760009765625,ztfg,ZTF,,18.576331857732836
562126918,60432.433298599906,,,20.63279914855957,ztfg,ZTF,,20.27124117159334
557679610,60433.387858800124,,,20.915800094604492,ztfg,ZTF,,15.619961610142658
560606554,60433.454988399986,,,20.349978192292067,ztfr,ZTF,,26.30320823045306
557679611,60433.454988399986,,,20.34999681739305,ztfr,ZTF,,26.30275701983178
562126919,60434.412766200025,,,20.97599983215332,ztfg,ZTF,,14.777469346205738
562126920,60434.43024310004,,,20.97949981689453,ztfg,ZTF,,14.7299093195632
560606555,60436.40725689987,,,20.572999954223633,ztfg,ZTF,,21.419040810282056
560606556,60436.452893500216,,,19.91345350331583,ztfr,ZTF,,39.32046079527722
572268511,60436.452893500216,,,20.253400802612305,ztfr,ZTF,,28.750121140341633
560606557,60437.369340300094,,,19.848400115966797,ztfi,ZTF,,41.74841131762911
560606558,60437.38951390004,,,20.4689998626709,ztfr,ZTF,,23.57219661803389
560606559,60437.433310199995,,,20.700000762939453,ztfg,ZTF,,19.054593790094174
560606560,60438.3523380002,,,20.016000747680664,ztfi,ZTF,,35.77665235639226
560606561,60438.428588000126,,,20.79360008239746,ztfg,ZTF,,17.480746185252894
560606562,60439.34531249991,20.479999964995624,0.22842100262641907,20.42504567037351,ztfg,ZTF,23.334581375122063,4.90921132611631
560606563,60439.41067129979,,,20.42736273320044,ztfr,ZTF,,24.493728901031506
562126905,60439.428333300166,,,19.853500366210938,ztfi,ZTF,,41.55275788659737
562126921,60440.4313542,,,20.71419906616211,ztfg,ZTF,,18.80703676472522
562126922,60440.449502300005,,,20.669300079345703,ztfg,ZTF,,19.60107851296461
560606564,60441.36983799981,20.14950406962371,0.21067556738853452,20.182354428138183,ztfg,ZTF,31.6372241973877,6.138867000265262
561684946,60441.36983799981,20.149500207668172,0.21067599952220914,20.182348339143694,ztfg,ZTF,31.63733673095704,6.138901428178767
561684947,60441.43109950004,,,20.250099182128906,ztfr,ZTF,,28.837680585455306
562126906,60442.30034720013,20.05200041039113,0.25990998744964594,19.856828778808758,ztfi,ZTF,34.60985946655272,8.285113916404448
562126923,60442.44957179995,20.835800645715093,0.27548301219940186,20.57744937725013,ztfg,ZTF,16.814336776733406,4.266288738544543
562126924,60442.46334489994,,,20.786399841308594,ztfg,ZTF,,17.597057919020642
561684948,60443.353773099836,,,20.553800582885742,ztfr,ZTF,,21.80116826317531
561684949,60443.4250810002,20.304441886156827,0.2016724646091461,20.384711160810053,ztfg,ZTF,27.429838180542024,5.095015755629426
562126877,60443.4250810002,20.30439983500058,0.20167200267314905,20.384671596563518,ztfg,ZTF,27.4309005737305,5.095201421476631
562155785,60444.36393520003,19.202900344497095,0.1282459944486618,19.774676609772307,ztfg,ZTF,75.65538787841794,8.936333163936796
562126925,60444.36393520003,19.20285622091599,0.12824589014053345,19.774633369268745,ztfg,ZTF,75.65846252441412,8.936689069210143
562155786,60444.382083300035,19.44204374771075,0.12218777090311049,20.066360181918466,ztfg,ZTF,60.69913482666023,6.83102575719044
562951131,60444.382083300035,19.441999669333313,0.12218800187110898,20.066314051207318,ztfg,ZTF,60.701599121093665,6.8313159996721255
562951115,60445.32878470002,,,20.106664232916465,ztfr,ZTF,,32.91048684280478
562951118,60445.388981500175,,,19.840599060058594,ztfi,ZTF,,42.049455451782364
562951132,60446.36260419991,,,20.454700469970703,ztfg,ZTF,,23.88470116841828
562951133,60446.38369210018,19.894911217833794,0.16275264322757718,20.207976880493895,ztfg,ZTF,39.99774551391605,5.995691013162803
564042086,60446.38369210018,19.894899620328264,0.16275300085544586,20.207962897226203,ztfg,ZTF,39.998172760009766,5.995768232557318
563522799,60447.36754629994,,,20.334575635970264,ztfr,ZTF,,26.679012198693922
563440755,60447.36754629994,,,20.33462127879904,ztfr,ZTF,,26.677890673976027
564042080,60447.424942099955,19.23959959474681,0.09573300182819365,20.12883119140274,ztfg,ZTF,73.14087677001962,6.449076358377325
563522800,60447.424942099955,19.239593932052685,0.09573299437761307,20.128825613207848,ztfg,ZTF,73.14125823974625,6.4491094919295096
564042085,60448.326226899866,,,19.813600540161133,ztfi,ZTF,,43.10818956193978
564042087,60448.43025460001,19.74016237447065,0.1635943055152893,20.04762770749653,ztfg,ZTF,46.12485885620117,6.949905712365878
569426792,60449.314351900015,,,20.205286537399026,ztfr,ZTF,,30.052830716103443
569426793,60449.431898099836,,,20.503799438476562,ztfg,ZTF,,22.828649731524987
569426801,60451.28597219987,,,19.48539924621582,ztfi,ZTF,,58.32305996580767
569426794,60451.37133099977,,,19.78459930419922,ztfr,ZTF,,44.27517417245377
569426795,60451.40949069988,,,19.743799209594727,ztfg,ZTF,,45.970615246957024
569426796,60455.23855319992,,,19.56999969482422,ztfg,ZTF,,53.95107741593277
569426802,60455.34453700017,,,19.290300369262695,ztfi,ZTF,,69.80392645801527
569426797,60457.28355319984,,,20.340099334716797,ztfg,ZTF,,26.54362701483156
569426798,60457.36283560004,,,20.15762126554875,ztfr,ZTF,,31.401579509963657
569426803,60458.30968749989,,,20.075899124145508,ztfi,ZTF,,33.85636673367813
569426799,60459.32503469987,20.623699573234738,0.25325199961662287,20.456703154500644,ztfg,ZTF,20.4418487548828,4.768137094763191
569426800,60459.365810200106,,,20.493099212646484,ztfr,ZTF,,23.054744571595187
569426804,60461.305081000086,,,20.675800323486328,ztfr,ZTF,,19.484078498200304
569426805,60461.32751160022,20.283350158853455,0.20952947437763214,20.322123139125843,ztfg,ZTF,27.96790504455568,5.397351969795222
570184003,60461.32751160022,20.283300698064885,0.2095289975404739,20.32207614920662,ztfg,ZTF,27.969179153442422,5.397585568546302
570184002,60461.40795140015,,,20.582300186157227,ztfr,ZTF,,21.236352499968486
570184004,60461.40888890019,,,20.22083546700435,ztfr,ZTF,,29.62550848442661
570184005,60461.44233800005,,,20.603099822998047,ztfg,ZTF,,20.833396087332094
570556785,60462.30307869986,19.795601233616715,0.142532005906105,20.252706029782658,ztfg,ZTF,43.82879257202146,5.7537049002841965
570184006,60462.30307869986,19.795576475293338,0.14253228902816772,20.25267911478179,ztfg,ZTF,43.82979202270507,5.7538475342787025
570556786,60462.34380789986,,,19.949100494384766,ztfi,ZTF,,38.0504504351864
570556787,60462.36887730006,,,20.8612003326416,ztfr,ZTF,,16.425547971633648
570556788,60462.4009606,,,20.49201408658044,ztfr,ZTF,,23.077797878613637
570556789,60463.24878469994,,,20.6427001953125,ztfr,ZTF,,20.087223967721698
570573731,60463.30589119997,19.514900559457732,0.1253030002117157,20.111882674260205,ztfg,ZTF,56.75965881347659,6.550537330480151
570556790,60463.30589119997,19.51485291106306,0.12530259788036344,20.111838512026406,ztfg,ZTF,56.76214981079106,6.550803778484062
570573728,60463.306828700006,19.607000797379392,0.17575299739837646,19.836629735278475,ztfg,ZTF,52.14344024658203,8.440692939811735
570615519,60463.306828700006,19.6069605271019,0.1757525354623794,19.836592318672345,ztfg,ZTF,52.145374298095696,8.44098382771231
570573732,60463.32714120019,19.746425877808875,0.1510421484708786,20.140566280553234,ztfg,ZTF,45.8595352172852,6.379747397884508
571582018,60463.32714120019,19.74640113207359,0.15104199945926663,20.14054260595858,ztfg,ZTF,45.86058044433596,6.3798865104789915
571582019,60463.36951390002,,,20.647499084472656,ztfr,ZTF,,19.998635559806683
571581951,60463.370463000145,,,20.791200637817383,ztfr,ZTF,,17.519420831314097
571582020,60464.27934029978,,,18.86639976501465,ztfg,ZTF,,103.14307954281198
573011822,60464.38797450019,20.362900012874313,0.21354199945926666,20.381077539868137,ztfg,ZTF,25.992017745971665,5.11209575137268
571582021,60464.38797450019,20.362888699282927,0.21354220807552335,20.38106516558559,ztfg,ZTF,25.992288589477578,5.112154014952234
573011823,60464.40748840012,,,20.35610008239746,ztfr,ZTF,,26.155315737512115
573011824,60464.43629630003,,,20.799100875854492,ztfr,ZTF,,17.392405392686268
571878393,60465.19350690022,,,20.092599868774414,ztfg,ZTF,,33.33957447652044
571878394,60465.197731500026,,,20.219200134277344,ztfg,ZTF,,29.67016396103448
571878395,60465.20195600018,,,20.191499710083008,ztfg,ZTF,,30.436878872170418
571878396,60465.206168999895,,,19.659000396728516,ztfg,ZTF,,49.704972895399834
571878397,60465.21039350005,,,20.204099655151367,ztfg,ZTF,,30.085701199979116
571878398,60465.21461809985,,,20.183500289916992,ztfg,ZTF,,30.661957972645435
571878399,60465.262083299924,,,15.83810043334961,ztfg,ZTF,,1677.8758633439877
571878400,60465.30849540001,,,16.874799728393555,ztfg,ZTF,,645.7733354396354
571878401,60465.31271990016,,,16.393999099731445,ztfg,ZTF,,1005.5423356292605
571878402,60465.31693289988,,,17.73080062866211,ztfg,ZTF,,293.54842092545385
571878403,60465.32115740003,19.030899286110774,0.2948369979858398,18.698830123733174,ztfg,ZTF,88.6421508789064,24.071211354664875
571878404,60465.32537040021,18.774599584116608,0.22113600373268125,18.754836730810567,ztfg,ZTF,112.24323272705107,22.861004194685375
571878405,60465.3295948999,19.47710082797359,0.2772380113601684,19.211854679630537,ztfg,ZTF,58.770538330078104,15.006801009115387
571878406,60465.33380790008,,,18.430299758911133,ztfg,ZTF,,154.12748664604663
571878407,60465.33803239977,,,18.314599990844727,ztfg,ZTF,,171.4588883504582
571878408,60465.34224539995,19.253700535530783,0.25551098585128784,19.077062380548828,ztfg,ZTF,72.19710540771484,16.990456335057978
571890630,60465.346469900105,19.39622329082157,0.17424368858337397,19.635216439574002,ztfg,ZTF,63.31559371948244,10.161163039586228
571894597,60465.346469900105,19.39620059224364,0.17424400150775907,19.63519179112327,ztfg,ZTF,63.31691741943355,10.161393721558893
571894598,60465.35069439979,19.422701144404968,0.12641599774360654,20.01008184174475,ztfg,ZTF,61.79019165039056,7.194444372418173
571878409,60465.35069439979,19.42269725671099,0.1264156848192215,20.010080641635895,ztfg,ZTF,61.79041290283199,7.194452324737658
571894599,60465.354907399975,19.560499659332727,0.22604499757289884,19.516898197321108,ztfg,ZTF,54.42521286010743,11.33106463149411
571907884,60465.35913190013,19.568100428315052,0.17154300212860105,19.82405370170462,ztfg,ZTF,54.045536041259716,8.539029520741218
571906821,60465.35913190013,19.56805452519443,0.17154256999492642,19.824010533663603,ztfg,ZTF,54.04782104492187,8.539369032772735
571907885,60465.363344899844,19.6516002920169,0.1708569973707199,19.911904156527672,ztfg,ZTF,50.044906616210824,7.875322238193821
571899553,60465.363344899844,19.651558250360473,0.17085689306259152,19.911862777712965,ztfg,ZTF,50.046844482421804,7.875622382656175
571907886,60465.3675694,19.737800837092063,0.15447899699211123,20.10751302374704,ztfg,ZTF,46.22529220581059,6.57695372441932
571894600,60465.3675694,19.737791250006726,0.15447935461997983,20.10750092312211,ztfg,ZTF,46.225700378418026,6.577027025552089
571923438,60465.37178240018,,,19.183300018310547,ztfg,ZTF,,77.03356426213722
571933375,60465.37600689987,19.896900468617677,0.18965399265289307,20.043881282626312,ztfg,ZTF,39.92453002929683,6.973928373820101
571923439,60465.37600689987,19.896881380698346,0.18965385854244232,20.04386296246632,ztfg,ZTF,39.92523193359375,6.97404604933001
571911198,60465.38023150014,19.901043319397893,0.129484623670578,20.462383611220286,ztfg,ZTF,39.77248001098632,4.743255851742923
571933376,60465.38023150014,19.900999478942826,0.12948499619960785,20.46233664709183,ztfg,ZTF,39.774085998535206,4.743461028372459
571907887,60465.3844444002,20.06204055407667,0.14654307067394257,20.489013124328448,ztfg,ZTF,34.291286468505895,4.628334575592539
571933377,60465.3844444002,20.06200057611771,0.1465429961681366,20.48897369838243,ztfg,ZTF,34.292549133300824,4.628502645683108
571940110,60465.38865739992,20.029499362108805,0.14860700070858,20.44128697862315,ztfg,ZTF,35.334606170654325,4.836321954843153
571933378,60465.38865739992,20.029478497993587,0.148606538772583,20.441269489459405,ztfg,ZTF,35.33528518676763,4.836399859501272
571940111,60465.39288190007,20.111200698113922,0.16192099452018738,20.429828580684152,ztfg,ZTF,32.77326583862307,4.88763271871044
571940678,60465.39288190007,20.11118338473709,0.16192086040973663,20.42981216656459,ztfg,ZTF,32.77378845214846,4.887706610318628
571941400,60465.39710649988,20.2192004080758,0.1558099985122681,20.579597888611172,ztfg,ZTF,29.670156478881808,4.257854731723887
571940112,60465.39710649988,20.219192939860154,0.155809611082077,20.579593120142093,ztfg,ZTF,29.67036056518559,4.257873431932222
572268512,60465.40131939994,20.11730027743914,0.1727830022573471,20.365433526568815,ztfg,ZTF,32.58966445922855,5.186287463886757
571944425,60465.40131939994,20.117271683018064,0.17278315126895905,20.365403995786927,ztfg,ZTF,32.59052276611329,5.186428526887201
571941401,60465.40554400021,20.19064170018033,0.19432140886783597,20.311225862952806,ztfg,ZTF,30.46094131469726,5.451796675630866
572268513,60465.40554400021,20.19059968645859,0.1943210065364837,20.31118609718805,ztfg,ZTF,30.462120056152326,5.451996354736467
572268514,60465.40975689981,20.401600173902068,0.2725450098514557,20.1548903761322,ztfg,ZTF,25.081871032714858,6.296132299675004
572268515,60465.41398150008,,,20.08489990234375,ztfg,ZTF,,33.57685684446758
572268516,60465.41820599977,20.17510073198633,0.33761501312255854,19.695932144415593,ztfg,ZTF,30.90008735656741,9.608534147297533
572268517,60465.42241899995,,,19.641599655151367,ztfg,ZTF,,50.507996062559684
572268518,60465.426643500105,,,18.713899612426758,ztfg,ZTF,,118.69711273632467
572268519,60465.43085649982,,,18.415700912475586,ztfg,ZTF,,156.2138856063215
572268520,60465.435080999974,,,19.11280059814453,ztfg,ZTF,,82.20150344343273
572268521,60465.439294000156,,,19.440099716186523,ztfg,ZTF,,60.80791515075229
572268522,60465.443518499844,,,20.24370002746582,ztfg,ZTF,,29.00814709692992
572268523,60465.447731500026,20.549999589468502,0.26945400238037104,20.315673781444566,ztfg,ZTF,21.87762451171874,5.42950807150321
572268524,60465.45194440009,20.53969990131972,0.2801940143108368,20.262938557001213,ztfg,ZTF,22.086151123046882,5.699733799722466
572268525,60465.456168999895,,,20.317699432373047,ztfg,ZTF,,27.096938587589936
572268526,60466.19407409988,,,20.973499298095703,ztfg,ZTF,,14.811542216814862
572268527,60466.201759300195,,,21.177200317382812,ztfg,ZTF,,12.277780731071273
572268528,60466.20945600001,,,21.221900939941406,ztfg,ZTF,,11.782559024406778
572268529,60466.217152799945,,,21.253000259399414,ztfg,ZTF,,11.449852611352117
572268530,60466.22818290023,,,21.248199462890625,ztfg,ZTF,,11.500592485687784
572268531,60466.23587960005,,,21.263099670410156,ztfg,ZTF,,11.343841031517131
572268532,60466.24357639998,,,21.267099380493164,ztfg,ZTF,,11.3021286843647
572268533,60466.2512730998,,,21.270299911499023,ztfg,ZTF,,11.268861348888747
572268534,60466.25895830011,,,21.279800415039062,ztfg,ZTF,,11.170685735273125
572268535,60466.266655100044,,,21.275100708007812,ztfg,ZTF,,11.219143857423829
572268536,60466.27435189998,,,21.18440055847168,ztfg,ZTF,,12.19662796279473
572268537,60466.282048599795,,,21.191999435424805,ztfg,ZTF,,12.111563927753798
572268538,60466.289733800106,,,21.23870086669922,ztfg,ZTF,,11.601647164072793
572268539,60466.292951399926,,,21.15489959716797,ztfg,ZTF,,12.532570638102236
572268540,60466.29938660003,,,21.268199920654297,ztfg,ZTF,,11.290678256004336
572268541,60466.30707179988,20.777000606453267,0.17078499495983124,21.037762117431654,ztfg,ZTF,17.750057220459,2.7920625835703103
572333873,60466.30707179988,20.77697412296391,0.17078539729118344,21.037733076193,ztfg,ZTF,17.75049018859864,2.792137266573337
572529049,60466.30707179988,,,21.237199783325195,ztfg,ZTF,,11.61769810141336
572268542,60466.31476850016,19.930599497620967,0.07976900041103363,21.01789991190872,ztfg,ZTF,38.70438766479492,2.8436099874090655
572288750,60466.31476850016,19.93059767845319,0.07976898550987242,21.017898295560734,ztfg,ZTF,38.704452514648494,2.8436142207271495
572529050,60466.31476850016,,,21.19770050048828,ztfg,ZTF,,12.04813429612794
572301395,60466.322465300094,19.47901381916371,0.05816936120390891,20.90916387187852,ztfg,ZTF,58.66707992553724,3.143145220737485
572268543,60466.322465300094,19.479000405702926,0.05816899985074996,20.909157203126938,ztfg,ZTF,58.66780471801765,3.1431645264573596
572529051,60466.322465300094,,,21.32859992980957,ztfg,ZTF,,10.679723972192539
572268544,60466.33015049994,19.24634770684758,0.053647354245185845,20.764362724687754,ztfg,ZTF,72.68769836425783,3.591574717988935
572269357,60466.33015049994,19.246299958543638,0.0536470003426075,20.764322138826678,ztfg,ZTF,72.69089508056649,3.5917089770072876
572529052,60466.33015049994,,,21.288299560546875,ztfg,ZTF,,11.083582946848399
572269358,60466.337835600134,19.16169956860908,0.0513480007648468,20.727276510199147,ztfg,ZTF,78.58147430419913,3.7163738162104374
572317917,60466.337835600134,19.161661409769444,0.05134820193052292,20.727234097787285,ztfg,ZTF,78.58423614501947,3.7165189927780613
572529053,60466.337835600134,,,21.323400497436523,ztfg,ZTF,,10.730990268515745
572287277,60466.34553240007,19.204099922640463,0.04858599975705147,20.829707852577883,ztfg,ZTF,75.57184600830088,3.3817917056723674
572269359,60466.34553240007,19.204075150824348,0.04858553782105446,20.8296934035507,ztfg,ZTF,75.57357025146491,3.381836711010877
572529054,60466.34553240007,,,21.30620002746582,ztfg,ZTF,,10.902346708127507
572300682,60466.35321759991,19.301701051855822,0.06789600104093552,20.56397635137995,ztfg,ZTF,69.07479095458997,4.319559445473238
572287278,60466.35321759991,19.301658960442104,0.06789626181125641,20.56393008995282,ztfg,ZTF,69.07746887207038,4.319743498690665
572529055,60466.35321759991,,,21.269399642944336,ztfg,ZTF,,11.278209115541229
572300683,60466.36091439985,19.39489978222399,0.058974999934434884,20.81011569862836,ztfg,ZTF,63.392822265625085,3.4433701967152617
572529056,60466.36091439985,,,21.31730079650879,ztfg,ZTF,,10.791446981940673
572300816,60466.36859950004,19.475816929244086,0.05516158789396285,20.96361081987779,ztfg,ZTF,58.840076446533246,2.989411271696506
572300684,60466.36859950004,19.475799965378624,0.05516200140118598,20.963585717050098,ztfg,ZTF,58.84099578857419,2.9894803893544064
572529057,60466.36859950004,,,21.327299118041992,ztfg,ZTF,,10.692526931155925
572300685,60466.376296299975,19.562500266069044,0.07441800087690353,20.725191057158376,ztfg,ZTF,54.325019836425824,3.723518987492499
572336516,60466.376296299975,19.562464205013654,0.07441788166761398,20.72515673533199,ztfg,ZTF,54.3268241882325,3.7236366956352844
572529058,60466.376296299975,,,21.278799057006836,ztfg,ZTF,,11.180993041685326
572309638,60466.38399309991,19.67314379594571,0.07414089888334273,20.839884967271097,ztfg,ZTF,49.061687469482465,3.350240688097333
572300686,60466.38399309991,19.67309998319589,0.07414100319147109,20.839839627010367,ztfg,ZTF,49.06366729736326,3.350380596813057
572529059,60466.38399309991,,,21.282899856567383,ztfg,ZTF,,11.138842350772364
572300687,60466.3916782001,19.832605608120296,0.07518647611141205,20.984142070944664,ztfg,ZTF,42.36017608642582,2.9334126958645252
572304018,60466.3916782001,19.83259993720056,0.07518599927425383,20.98414328585114,ztfg,ZTF,42.36039733886721,2.933409413464921
572529060,60466.3916782001,,,21.30430030822754,ztfg,ZTF,,10.921439308793142
572304019,60466.39936339995,19.903299690411703,0.10110895335674286,20.73321144262101,ztfg,ZTF,39.68991088867184,3.6961145176787973
572320682,60466.39936339995,19.903299690411703,0.10110899806022643,20.733210962582614,ztfg,ZTF,39.68991088867184,3.6961161518485635
572529061,60466.39936339995,,,21.257200241088867,ztfg,ZTF,,11.405646404886596
572320683,60466.40706019988,19.898706832056988,0.08507708460092542,20.91606112315581,ztfg,ZTF,39.858161926269496,3.1232413540027752
572323317,60466.40706019988,19.89870111689325,0.08507700264453887,20.916056453903078,ztfg,ZTF,39.85837173461912,3.123254785658205
572529062,60466.40706019988,,,21.294099807739258,ztfg,ZTF,,11.024529829927207
572323318,60466.414745400194,20.048628331245638,0.082747645676136,21.096125004985254,ztfg,ZTF,34.71751785278319,2.6459400114386025
573011800,60466.414745400194,20.048599699933874,0.08274800330400466,21.096091681229588,ztfg,ZTF,34.71843338012702,2.6460212227044697
572529063,60466.414745400194,,,21.307899475097656,ztfg,ZTF,,10.885295168044479
573011801,60466.42244210001,20.161199987382435,0.08992599695920944,21.118372623230957,ztfg,ZTF,31.298246383666974,2.5922742529832274
572529064,60466.42244210001,,,21.289100646972656,ztfg,ZTF,,11.07540818666127
573011802,60466.430138899945,20.227900003525193,0.1053510010242462,21.01318912625792,ztfg,ZTF,29.43337059020994,2.85597462957128
572529065,60466.430138899945,,,21.30579948425293,ztfg,ZTF,,10.906369477706683
573011803,60466.43783560023,20.35470053094573,0.125777006149292,20.947583187359907,ztfg,ZTF,26.18905258178708,3.0338682759108773
572529066,60466.43783560023,,,21.244199752807617,ztfg,ZTF,,11.54303729583096
573011804,60466.44552080007,20.46529992302005,0.12421000003814697,21.07179430732168,ztfg,ZTF,23.65266227722165,2.705903302736835
572529067,60466.44552080007,,,21.294700622558594,ztfg,ZTF,,11.018430863598779
573011805,60466.45321760001,20.44120055782718,0.15553200244903562,20.803536938157073,ztfg,ZTF,24.18353462219236,3.4642978189375864
572529068,60466.45321760001,,,21.18589973449707,ztfg,ZTF,,12.179798576298419
572529069,60467.19416669989,,,21.195899963378906,ztfg,ZTF,,12.06813096769757
572529070,60467.205335599836,,,21.412099838256836,ztfg,ZTF,,9.889175054917178
572529071,60467.21649309993,,,21.420400619506836,ztfg,ZTF,,9.813857603628458
572529072,60467.227661999874,,,21.43400001525879,ztfg,ZTF,,9.691700703267053
572529073,60467.23883099994,,,21.463199615478516,ztfg,ZTF,,9.434527480426112
572529074,60467.24998839991,,,21.489500045776367,ztfg,ZTF,,9.208735132378113
572529075,60467.261157399975,,,21.47170066833496,ztfg,ZTF,,9.360945842822446
572529076,60467.27232640004,,,21.478599548339844,ztfg,ZTF,,9.301653998664783
572529077,60467.2834954001,,,21.497699737548828,ztfg,ZTF,,9.139450920210475
572529078,60467.294652800076,,,21.493200302124023,ztfg,ZTF,,9.17740461022028
572529079,60467.30582180014,,,21.48740005493164,ztfg,ZTF,,9.22656356355807
572529080,60467.316990700085,,,21.494199752807617,ztfg,ZTF,,9.16896043855395
572540496,60467.32815970015,20.80520073462975,0.11514200270175932,21.494002076201298,ztfg,ZTF,17.294965744018562,1.8341259909152992
572529081,60467.32815970015,20.805160862360328,0.1151416227221489,21.493965786971003,ztfg,ZTF,17.29560089111329,1.8341872950631362
572561804,60467.33931710012,19.80960119165588,0.058145999908447266,21.240187372572002,ztfg,ZTF,43.267272949218764,2.317154791300792
572540497,60467.33931710012,19.80956864568118,0.05814600363373757,21.2401547570365,ztfg,ZTF,43.26856994628907,2.3172243997187336
573011806,60467.350486100186,19.254299500871166,0.040359001606702805,21.08133425445367,ztfg,ZTF,72.15728759765628,2.682231718281771
572561805,60467.350486100186,19.25427654152068,0.04035912454128265,21.081307987927197,ztfg,ZTF,72.15881347656246,2.6822966085952133
573011825,60468.32868060004,,,20.067100524902344,ztfi,ZTF,,34.1318469882078
573011807,60468.36543980008,,,20.624799728393555,ztfr,ZTF,,20.4211459219318
573011826,60468.38357640011,,,20.694400787353516,ztfr,ZTF,,19.153126853435307
573079068,60468.41223380016,19.492134271377225,0.14039306342601776,19.965655933972467,ztfg,ZTF,57.96239089965818,7.494930708064718
573011808,60468.41223380016,19.492100044539594,0.14039300382137299,19.965622168090192,ztfg,ZTF,57.96421813964841,7.495163800488183
573011827,60468.42667819979,19.63653785702403,0.12395318597555159,20.245279411259826,ztfg,ZTF,50.74401855468749,5.793196120283401
573630902,60468.42667819979,19.63649974089415,0.12395299971103665,20.245242926667512,ztfg,ZTF,50.74580001831057,5.793390795517614
573630903,60469.35901620006,,,20.81730079650879,ztfg,ZTF,,17.10329085848281
573630904,60469.38160880003,,,20.55389976501465,ztfr,ZTF,,21.799176814873253
573630905,60469.39836810017,,,20.543800354003906,ztfr,ZTF,,22.002896627838386
573630906,60469.42650459986,19.391724000480316,0.12429076433181763,19.997512642721155,ztfg,ZTF,63.578517913818246,7.278215971763616
574083816,60469.42650459986,19.391701070056822,0.12429100275039674,19.997487629605224,ztfg,ZTF,63.579860687255895,7.278383648733525
574083817,60470.23879629979,,,20.69540023803711,ztfg,ZTF,,19.135503974422512
574083818,60470.2874305998,,,20.10058466604764,ztfr,ZTF,,33.09528562596836
574005030,60470.34156250022,,,20.05776436373268,ztfr,ZTF,,34.42660958955803
574083806,60470.34156250022,,,20.057797720016428,ztfr,ZTF,,34.42555194211731
574083819,60470.369953699876,,,20.411136474497233,ztfr,ZTF,,24.862535154238312
574232902,60470.369953699876,,,20.411177836010815,ztfr,ZTF,,24.86158802500612
574232859,60470.38796300022,,,20.834199905395508,ztfg,ZTF,,16.839145047497677
574638466,60470.427256899886,19.196899714204832,0.10770300030708313,19.9582159990285,ztfg,ZTF,76.07467651367202,7.546465588976592
574232903,60470.427256899886,19.196855833807703,0.10770349204540251,19.958167161509692,ztfg,ZTF,76.07775115966813,7.546805044308878
574638467,60471.222361099906,,,20.61549949645996,ztfg,ZTF,,20.596821318314014
574638468,60471.26393519994,,,20.06279945373535,ztfi,ZTF,,34.2673261799053
574638469,60471.345972199924,,,20.691999435424805,ztfr,ZTF,,19.19553521915458
574638470,60471.360671299975,,,20.28679080054328,ztfr,ZTF,,27.87941648670811
575287524,60471.360671299975,,,20.286826657335222,ztfr,ZTF,,27.878495775097775
575287525,60471.38917820016,,,20.64150047302246,ztfg,ZTF,,20.109432317877417
575287520,60472.34870370012,,,20.543248375771935,ztfr,ZTF,,22.014085540653635
575277799,60472.34870370012,,,20.54327952153669,ztfr,ZTF,,22.013454046841126
575287526,60472.349641200155,,,20.306987479800892,ztfr,ZTF,,27.365602107354004
575335469,60472.349641200155,,,20.3070253322939,ztfr,ZTF,,27.364648065109346
575974133,60472.382916700095,,,20.393260827826285,ztfr,ZTF,,25.275262159716846
575335470,60472.382916700095,,,20.393305720532883,ztfr,ZTF,,25.274217107092127
575974134,60472.40862269979,,,20.739599227905273,ztfg,ZTF,,18.372163802199648
575974132,60472.40964120021,,,20.764999389648438,ztfg,ZTF,,17.947346357505076
575974135,60472.4301967998,,,20.743099212646484,ztfg,ZTF,,18.31303455757441
575974136,60473.32436340023,,,20.85930061340332,ztfg,ZTF,,16.454313010623174
575974137,60473.37178240018,,,20.278183668922118,ztfr,ZTF,,28.10130783425421
576046684,60473.37178240018,,,20.27820912534775,ztfr,ZTF,,28.100648972125697
576046685,60473.40820599999,,,20.109545699152513,ztfr,ZTF,,32.823260561820334
577858096,60473.40820599999,,,20.10959335713669,ztfr,ZTF,,32.821819828708435
577858097,60473.428044000175,,,20.50659942626953,ztfg,ZTF,,22.769853137982007
577858098,60475.279050900135,,,20.389699935913086,ztfr,ZTF,,25.35829358889623
577858099,60475.32861110009,,,20.390300750732422,ztfr,ZTF,,25.344264929068466
577858087,60475.32954860013,,,20.38249969482422,ztfr,ZTF,,25.52702020167689
577858100,60475.34553240007,,,20.589000701904297,ztfg,ZTF,,21.10569798447493
577858088,60475.364409700036,,,20.560300827026367,ztfg,ZTF,,21.671035780568115
577858101,60475.382581000216,,,20.09160041809082,ztfi,ZTF,,33.370278621450375
577858102,60475.4384606001,,,20.61039924621582,ztfg,ZTF,,20.693802576941284
577858103,60476.29807869997,,,20.247539413598513,ztfr,ZTF,,28.905749489314573
578001865,60476.29807869997,,,20.247585719275126,ztfr,ZTF,,28.904516711279076
578001866,60476.347661999986,,,20.383162636172823,ztfr,ZTF,,25.511438376478
578689467,60476.347661999986,,,20.3831915951917,ztfr,ZTF,,25.510757938292517
578689468,60476.370833300054,,,20.625900268554688,ztfg,ZTF,,20.400456822121846
578689469,60476.40490739979,,,20.677400588989258,ztfg,ZTF,,19.455382087449646
578689470,60477.28844910022,,,20.194700241088867,ztfg,ZTF,,30.34728921268597
578689445,60477.345277800225,,,20.392099380493164,ztfr,ZTF,,25.302314396506837
578730651,60477.346215299796,,,20.06940535496872,ztfr,ZTF,,34.059467835260804
578689471,60477.346215299796,,,20.0694306571278,ztfr,ZTF,,34.0586741175712
578730652,60477.361273100134,,,20.298710490652624,ztfr,ZTF,,27.575017945045836
584750344,60477.361273100134,,,20.29872712948445,ztfr,ZTF,,27.574595363051653
584749498,60477.386111100204,,,20.70170021057129,ztfg,ZTF,,19.024791933807993
584750345,60477.410995400045,,,20.74090003967285,ztfg,ZTF,,18.35016544196707
584750346,60479.22716439981,20.214701159054066,0.27617698907852173,19.95361822174002,ztfg,ZTF,29.79336357116697,7.578490437683822
584750347,60479.23576389998,,,19.766799926757812,ztfi,ZTF,,45.0069962543096
584750348,60479.3116088002,,,19.806299209594727,ztfr,ZTF,,43.399059313445285
584750349,60479.374884299934,,,20.13680076599121,ztfr,ZTF,,32.00955920281047
584750350,60479.411041699816,,,20.38949966430664,ztfg,ZTF,,25.362971534226702
584750351,60480.21543980017,20.19120054210917,0.31477001309394836,19.788102950891343,ztfg,ZTF,30.445266723632773,8.82650588904467
584750352,60480.30896990001,,,20.14080047607422,ztfr,ZTF,,31.89185710861203
584750353,60480.43054400012,,,20.3356990814209,ztfg,ZTF,,26.651420861685075
584749499,60480.431481500156,,,20.48150062561035,ztfg,ZTF,,23.3023515402094
584749500,60480.4817476999,,,19.790089422186263,ztfr,ZTF,,44.051858051569695
584750354,60481.26378470007,20.119100954477783,0.2730840146541595,19.87024604641167,ztfg,ZTF,32.53565979003903,8.183358495321688
584750355,60481.287534699775,,,20.035400390625,ztfr,ZTF,,35.14308182936031
584750356,60481.36177079985,,,19.896099090576172,ztfr,ZTF,,39.954009061140816
584750357,60481.455046299845,,,20.311899185180664,ztfg,ZTF,,27.24208388696367
584750358,60482.203530100174,,,19.778900146484375,ztfg,ZTF,,44.50819082768262
584750359,60482.28589119995,,,19.749399185180664,ztfi,ZTF,,45.73411989146645
584750360,60482.32408560021,,,20.045499801635742,ztfr,ZTF,,34.81770003175474
584750361,60482.36077550007,,,20.00029945373535,ztfr,ZTF,,36.29779290792992
584750362,60482.44535879977,,,19.66080093383789,ztfg,ZTF,,49.622612667372245
584750363,60483.23925929982,19.382400940054556,0.21473599970340726,19.39452458310032,ztfg,ZTF,64.12680816650389,12.682946556516889
584750364,60483.259340300225,,,19.930099487304688,ztfr,ZTF,,38.72221616669824
584749501,60483.28385420004,,,19.76180076599121,ztfr,ZTF,,45.214704160794604
584750365,60483.372580999974,,,19.646299362182617,ztfr,ZTF,,50.28984014318733
584749502,60483.386354200076,,,19.43950080871582,ztfg,ZTF,,60.84146691109544
584750366,60483.45593750011,,,19.411399841308594,ztfg,ZTF,,62.4367176078724
584750367,60484.197187500075,,,19.98780059814453,ztfg,ZTF,,36.71806283832229
584750368,60484.28408560017,,,20.08639907836914,ztfr,ZTF,,33.530526178082525
584750369,60484.37260420015,,,20.105600357055664,ztfr,ZTF,,32.94275051038032
584750370,60484.4367244998,,,19.702299118041992,ztfg,ZTF,,47.761763387796414
584750371,60485.19416669989,,,20.527000427246094,ztfg,ZTF,,22.34600178397566
584749503,60485.26406250009,,,18.571500778198242,ztfg,ZTF,,135.33174717192446
584750372,60485.3096758998,,,19.907100677490234,ztfi,ZTF,,39.55120585521361
584750373,60485.32206019992,,,20.108200073242188,ztfr,ZTF,,32.863965855676796
584749504,60485.34715279983,,,20.12459945678711,ztfr,ZTF,,32.3713057160969
584750374,60485.3954977002,,,20.009599685668945,ztfr,ZTF,,35.98820003151697
584750375,60485.44009259995,,,19.708900451660156,ztfg,ZTF,,47.47225035640945
584750376,60486.206817099825,,,20.669200897216797,ztfg,ZTF,,19.602869155558796
584750377,60487.24189809989,,,20.66349983215332,ztfg,ZTF,,19.706072086301905
584750378,60487.30125000002,,,20.35409927368164,ztfr,ZTF,,26.20355953000977
584750379,60487.43376159994,,,20.27589988708496,ztfr,ZTF,,28.160479482054622
584750380,60488.24719909998,,,20.67840003967285,ztfg,ZTF,,19.43748110202317
584750381,60488.344224500004,,,20.31570053100586,ztfr,ZTF,,27.146871524841973
584750382,60488.38605319988,,,20.0310001373291,ztfi,ZTF,,35.28579811973607
584749505,60488.40833330015,20.302799478308586,0.2931199967861175,19.97707164933502,ztfg,ZTF,27.471363067626918,7.416539872949077
584750383,60488.44255790021,,,20.238500595092773,ztfg,ZTF,,29.147396039012182
584750384,60489.242881900165,,,20.70319938659668,ztfg,ZTF,,18.998540778370387
584750385,60489.32347219996,,,20.493799209594727,ztfr,ZTF,,23.039885483766092
584750386,60489.36572920019,,,20.136199951171875,ztfr,ZTF,,32.02727726322965
584750387,60489.439976899885,,,19.650299072265625,ztfg,ZTF,,50.10491977411088
584750283,60490.27641199995,,,20.1927131441359,ztfr,ZTF,,30.40288118994275
584749506,60490.27641199995,,,20.192761381461473,ztfr,ZTF,,30.401530474092837
584928923,60490.277349499986,,,20.616121181567976,ztfr,ZTF,,20.585031095442922
584750388,60490.277349499986,,,20.616126862550548,ztfr,ZTF,,20.584923387054438
584928920,60490.329224499874,,,20.69529914855957,ztfg,ZTF,,19.1372857038577
584928924,60490.33074070001,20.719200472261193,0.2343900054693222,20.636238538444612,ztfg,ZTF,18.720602035522482,4.041425526997712
584928925,60490.35894680023,19.12212417153274,0.10451094061136246,19.916105569472123,ztfg,ZTF,81.49863433837884,7.84490642931347
585529990,60490.35894680023,19.122101201167148,0.10451100021600723,19.91608197989,ztfg,ZTF,81.50035858154303,7.845076875941338
585529991,60490.40758100012,,,20.35569953918457,ztfr,ZTF,,26.164966577950366
585529992,60491.21276619984,,,20.600799560546875,ztfg,ZTF,,20.877580926115673
585529993,60491.34822920011,,,20.13800048828125,ztfi,ZTF,,31.974208652488155
585529994,60491.3645601999,,,20.66659927368164,ztfr,ZTF,,19.649897555452615
585529995,60491.40237270016,,,20.567699432373047,ztfr,ZTF,,21.523863394712574
585529996,60491.455694399774,19.901336919038926,0.1870802044868469,20.063153118281335,ztfg,ZTF,39.76172637939451,6.851233171748465
585976247,60491.455694399774,19.901300774606327,0.18707999587059018,20.063118184571962,ztfg,ZTF,39.763050079345646,6.851453614649628
585976248,60494.22031249991,,,20.53809928894043,ztfg,ZTF,,22.11873494715842
585976249,60494.265231499914,,,20.365608678238367,ztfr,ZTF,,25.927254380533604
588289541,60494.265231499914,,,20.365622116528936,ztfr,ZTF,,25.9269334777026
586066190,60494.30618060008,,,20.4601993560791,ztfg,ZTF,,23.76403906167783
588289542,60494.307129600085,,,20.516300201416016,ztfg,ZTF,,22.567316481032815
588289543,60494.330347199924,,,19.862199783325195,ztfi,ZTF,,41.221148384549494
588289540,60494.34524310008,,,20.03354051368084,ztfr,ZTF,,35.2033338703704
586066191,60494.34524310008,,,20.033584281337916,ztfr,ZTF,,35.201914799713016
588289544,60494.34716439992,,,20.271293967699066,ztfr,ZTF,,28.280195859618665
588289545,60498.2224653,,,20.514999389648438,ztfg,ZTF,,22.594370403734615
588289546,60499.219826399814,,,20.602500915527344,ztfg,ZTF,,20.84489125388933
588289547,60499.24699069979,,,19.979799270629883,ztfi,ZTF,,36.989655941054984
588289548,60499.29020830011,,,20.368358947168648,ztfr,ZTF,,25.86166138971744
594377439,60499.29020830011,,,20.36840497132943,ztfr,ZTF,,25.860565141817137
594377440,60499.32700229995,,,20.019209915187943,ztfr,ZTF,,35.671061553573836
594377441,60499.348020799924,,,20.27090072631836,ztfg,ZTF,,28.290440482024074
594377442,60500.2020717999,,,20.382699966430664,ztfg,ZTF,,25.522311999217564
594377443,60500.30553240003,,,20.547700881958008,ztfr,ZTF,,21.923992620390734
594377425,60500.306481500156,,,20.30325723074564,ztfr,ZTF,,27.459783428992637
588747884,60500.306481500156,,,20.303289705850634,ztfr,ZTF,,27.458962100561614
594377426,60500.327326400205,,,20.547100067138672,ztfg,ZTF,,21.93612807728399
594377444,60500.34178239992,,,20.524799346923828,ztfg,ZTF,,22.391349110779586
594377445,60500.36714120023,,,20.07734832258834,ztfr,ZTF,,33.81120671824904
594377446,60501.21975689987,20.608400577174816,0.25905299186706543,20.416814835200018,ztfg,ZTF,20.731931686401374,4.946568887552498
594377447,60501.2582291998,,,20.636999130249023,ztfr,ZTF,,20.192976873967776
594377448,60501.32384259999,,,20.533329294454546,ztfr,ZTF,,22.21612356215848
594377449,60501.39188659983,,,20.21269989013672,ztfg,ZTF,,29.848330437925906
594377450,60502.26996529987,,,20.005199432373047,ztfi,ZTF,,36.134348352564565
594377451,60502.283194399904,,,20.4591007232666,ztfg,ZTF,,23.788097545172374
594377427,60502.30392359989,,,20.46269989013672,ztfg,ZTF,,23.70937162622472
594377452,60502.30487270001,,,20.45989990234375,ztfg,ZTF,,23.770594255910513
594377453,60502.320462999865,,,20.16198101805172,ztfr,ZTF,,31.27573990370061
594377428,60502.34489580011,,,20.245861064739813,ztfr,ZTF,,28.950467025302814
594377454,60502.34584489977,,,20.325199127197266,ztfr,ZTF,,26.910412138316463
594377455,60503.22270830022,,,19.85260009765625,ztfg,ZTF,,41.58722680696698
594377456,60503.27075230004,,,20.37339973449707,ztfr,ZTF,,25.7418707984247
594377457,60503.342430599965,,,20.24370002746582,ztfg,ZTF,,29.00814709692992
594377458,60503.38371529989,,,19.237899780273438,ztfr,ZTF,,73.25547485813149
594377429,60504.284826400224,,,20.498199462890625,ztfr,ZTF,,22.946698786507113
594377459,60504.285763899796,,,20.504899978637695,ztfr,ZTF,,22.805521538100997
594377460,60504.30351850018,,,20.561899185180664,ztfg,ZTF,,21.63915640414264
594377430,60504.324004599825,,,20.572399139404297,ztfg,ZTF,,21.4308967642111
594377461,60504.35063660005,,,20.536699295043945,ztfg,ZTF,,22.147274169543646
594377462,60504.36817129981,,,20.192914379655623,ztfr,ZTF,,30.397246697307295
594377463,60505.23938659998,,,20.405399322509766,ztfr,ZTF,,24.99425929706834
594377464,60505.30202550022,,,20.133899688720703,ztfi,ZTF,,32.09520282258736
594377465,60505.32621529978,,,20.587299346923828,ztfg,ZTF,,21.138796662746604
594377466,60505.36114579998,,,20.494400024414062,ztfg,ZTF,,23.02713940860968
594377467,60505.382928200066,,,20.38170051574707,ztfr,ZTF,,25.545816821305877
594377468,60507.19528939994,,,20.12649917602539,ztfg,ZTF,,32.31471496870658
594377431,60507.27517359983,,,20.22369956970215,ztfr,ZTF,,29.547461274017376
594377469,60507.27611109987,,,20.38089942932129,ztfr,ZTF,,25.564672191941334
594377470,60507.305636600126,,,20.202299118041992,ztfr,ZTF,,30.135635394855345
594377471,60507.34436339978,,,20.612899780273438,ztfg,ZTF,,20.646197996183012
594377432,60507.34531249991,20.491600443389167,0.23811900615692136,20.391501079335377,ztfg,ZTF,23.086591720581104,5.063252244848953
594377472,60508.19245370012,,,20.076099395751953,ztfg,ZTF,,33.85012226691859
594377473,60508.22084489977,,,19.791900634765625,ztfi,ZTF,,43.97843251230876
594377474,60508.28120370023,,,20.09630012512207,ztfr,ZTF,,33.22614453615906
594377475,60509.193518499844,,,19.85460090637207,ztfg,ZTF,,41.51065989863033
594377476,60509.26018519979,,,19.781099319458008,ztfr,ZTF,,44.41813014166997
594377433,60509.2844560002,,,19.939899444580078,ztfr,ZTF,,38.374278417083055
594377477,60509.384340300225,,,19.710399627685547,ztfg,ZTF,,47.406746280075005
594377434,60509.385289399885,,,19.968299865722656,ztfg,ZTF,,37.38350811674201
594377478,60510.218900499865,,,19.793500900268555,ztfg,ZTF,,43.91366049018516
594377479,60510.370532399975,,,19.974300384521484,ztfr,ZTF,,37.17747122792052
594377480,60511.20577549981,,,19.74370002746582,ztfg,ZTF,,45.97481485983486
594377481,60511.26096059987,,,19.63990020751953,ztfi,ZTF,,50.58711556332457
594377482,60511.28480320005,,,19.80900001525879,ztfr,ZTF,,43.291236841873435
594377435,60511.30424770014,,,19.843000411987305,ztfr,ZTF,,41.956556313272486
594377483,60511.32357640006,,,19.765899658203125,ztfr,ZTF,,45.0443305408616
594377436,60511.388194399886,19.75589974917214,0.2536480128765106,19.587206877446516,ztfg,ZTF,45.461116790771435,10.620555791169316
594377484,60511.42630789988,,,19.13629913330078,ztfg,ZTF,,80.44153451649768
594377485,60512.218900499865,,,19.650400161743164,ztfg,ZTF,,50.1002548800506
594377486,60512.26803239994,,,19.72279930114746,ztfr,ZTF,,46.86841637917484
594377487,60513.22513889987,,,19.73200035095215,ztfg,ZTF,,46.472909145767076
594377437,60513.24311339995,,,19.7189998626709,ztfg,ZTF,,47.0327155929999
594377488,60513.266018500086,,,19.911500930786133,ztfr,ZTF,,39.391237775126825
594377438,60513.28229170013,,,19.785406402997783,ztfr,ZTF,,44.242273767050996
594377489,60513.30070600007,,,19.89069938659668,ztfr,ZTF,,40.153207707975426
594377490,60513.44332179986,,,19.24810028076172,ztfg,ZTF,,72.5704619645614
594377491,60514.289756900165,,,20.024478682498753,ztfr,ZTF,,35.498379420180314
595033940,60514.33704859996,,,19.97621372757851,ztfr,ZTF,,37.11201277170784
594377492,60514.33704859996,,,19.976221151015388,ztfr,ZTF,,37.11175902890997
595033941,60514.387604199816,19.17910027729809,0.21263499557971952,19.201899210177928,ztfg,ZTF,77.33211517333996,15.145036055711747
595033942,60514.42288189987,19.532801072759664,0.22547000646591184,19.491964918630003,ztfg,ZTF,55.831535339355504,11.594286511584633
595033943,60515.20643519983,,,20.422000885009766,ztfg,ZTF,,24.614988998058283
595033944,60515.25664350018,,,20.10650917362403,ztfr,ZTF,,32.91518728587392
594695626,60515.28201390011,,,20.18690036485679,ztfr,ZTF,,30.566087644074802
595033938,60515.28201390011,,,20.186937569042563,ztfr,ZTF,,30.565040274635805
595033939,60515.30033560004,,,19.83799934387207,ztfg,ZTF,,42.15026044418006
595033945,60515.34902779991,,,19.656600952148438,ztfg,ZTF,,49.81494086895428
595033946,60515.40671300003,,,19.5310001373291,ztfr,ZTF,,55.92422123052685
595585790,60516.225844900124,,,20.322998914286334,ztfr,ZTF,,26.96500059986151
595033947,60516.225844900124,,,20.32304680174881,ztfr,ZTF,,26.963811308233925
595585791,60516.28449069988,,,19.8528995513916,ztfg,ZTF,,41.57575833687391
595585792,60516.32525460003,,,19.70439910888672,ztfg,ZTF,,47.6694736305399
595585793,60516.34760419978,,,19.791400909423828,ztfi,ZTF,,43.9986788627037
595585794,60516.37958330009,,,19.89229965209961,ztfr,ZTF,,40.09406952797623
595585795,60517.21940970002,,,20.587200164794922,ztfg,ZTF,,21.14072778248929
595585796,60517.27991899988,,,20.060084322471315,ztfr,ZTF,,34.353126689747114
595551756,60517.280856499914,,,20.16808325800277,ztfr,ZTF,,31.10045170533744
595585788,60517.280856499914,,,20.16811644702965,ztfr,ZTF,,31.09950103431156
595585797,60517.306608799845,,,20.234480876892157,ztfr,ZTF,,29.255508372673756
595885581,60517.306608799845,,,20.234499595097617,ztfr,ZTF,,29.255004009004427
595885582,60518.28298609983,,,20.201562253229966,ztfr,ZTF,,30.15609471659269
595918430,60518.28298609983,,,20.201570411415606,ztfr,ZTF,,30.155868125553813
595918431,60518.303460599855,,,20.159822723433184,ztfr,ZTF,,31.337973619335163
596341902,60518.303460599855,,,20.159854368185915,ztfr,ZTF,,31.337060259376884
596341903,60518.40990740014,,,19.931900024414062,ztfg,ZTF,,38.6580541650423
596341904,60519.24189809989,,,20.593000411987305,ztfg,ZTF,,21.0280903911759
596341855,60519.2587731001,,,20.603300094604492,ztfg,ZTF,,20.82955357669358
596341905,60519.29134259978,,,20.191499710083008,ztfi,ZTF,,30.436878872170418
596437820,60519.30322920019,,,20.611466576583574,ztfr,ZTF,,20.673469579821507
596341906,60519.30322920019,,,20.611518389571078,ztfr,ZTF,,20.672483033864808
596437819,60519.305659700185,,,20.502399444580078,ztfr,ZTF,,22.85810493829873
596437821,60519.3589931,,,20.255188029778623,ztfr,ZTF,,28.702834580487693
596828275,60519.3589931,,,20.255234037550636,ztfr,ZTF,,28.70161833156362
596828276,60519.436134300195,,,19.960599899291992,ztfg,ZTF,,37.64957172035393
596999836,60520.26263889996,,,20.381926880234165,ztfr,ZTF,,25.540491344522046
596828277,60520.26263889996,,,20.381937842214583,ztfr,ZTF,,25.540233479903158
596999837,60520.33826390002,,,20.37420082092285,ztfg,ZTF,,25.72288473394047
597298200,60520.365324100014,,,20.218869787055702,ztfr,ZTF,,29.6791928093303
596999838,60520.365324100014,,,20.21888899482644,ztfr,ZTF,,29.67866775905922
597298201,60521.20377309993,,,20.635099411010742,ztfg,ZTF,,20.228339576514895
597298202,60521.26668980019,,,20.49536978677577,ztfr,ZTF,,23.00658111536592
597298203,60521.28425930021,,,20.268125738622654,ztfr,ZTF,,28.36283931522527
597710777,60521.28425930021,,,20.26812509325991,ztfr,ZTF,,28.362856174131817
597710750,60521.28523149993,,,20.53459930419922,ztfr,ZTF,,22.190152061857756
597710751,60521.3253008998,,,20.471200942993164,ztfg,ZTF,,23.52445781952577
597710778,60521.35881939996,,,20.02910041809082,ztfg,ZTF,,35.347591939975345
598433144,60522.29131940007,,,20.543802143534784,ztfr,ZTF,,22.002860362279325
597710779,60522.29131940007,,,20.5438105254524,ztfr,ZTF,,22.002690500161627
598433145,60522.31918979995,,,20.47450065612793,ztfg,ZTF,,23.453072038928113
598433146,60522.375231499784,,,20.103099822998047,ztfi,ZTF,,33.018707634658625
598433141,60524.258830999956,,,20.562000274658203,ztfr,ZTF,,21.63714174425228
598433147,60524.263680600096,,,20.465499877929688,ztfr,ZTF,,23.64830667919278
598433142,60524.32407409977,,,20.532800674438477,ztfg,ZTF,,22.226942715946972
598433148,60524.32501159981,,,20.522199630737305,ztfg,ZTF,,22.445027802991767
598433149,60524.35833329987,,,20.413400650024414,ztfg,ZTF,,24.810741276684105
598433150,60524.381863399874,,,20.224899291992188,ztfr,ZTF,,29.514829802585805
598433151,60525.1880787001,,,19.7278995513916,ztfi,ZTF,,46.64876810557124
598998786,60525.19540510001,20.007799466749095,0.15997900068759918,20.339527806763556,ztfg,ZTF,36.04792022705076,5.311520634125464
598433152,60525.19540510001,20.007786024022742,0.15997917950153348,20.339513150473845,ztfg,ZTF,36.04836654663091,5.311592334516707
598998787,60525.23712959979,20.761101070293257,0.2657029926776886,20.541995744378085,ztfg,ZTF,18.011901855468757,4.407899640669164
598998788,60525.25824069977,,,20.50200080871582,ztfr,ZTF,,22.866498996967373
598998789,60525.2838773001,,,20.538299560546875,ztfr,ZTF,,22.114655368678335
598998790,60526.25508099981,,,20.60689926147461,ztfr,ZTF,,20.76061886077187
598998784,60526.28155090008,,,20.614299774169922,ztfr,ZTF,,20.619593077152725
598998791,60526.310000000056,,,20.550800323486328,ztfg,ZTF,,21.86149564004883
598998785,60526.327453699894,,,20.50279998779297,ztfg,ZTF,,22.84967382019189
598998792,60526.34199069999,,,20.504100799560547,ztfg,ZTF,,22.82231420369242
599173282,60526.38539349986,,,20.42188176430559,ztfr,ZTF,,24.617689760605696
598998793,60526.38539349986,,,20.421897635581715,ztfr,ZTF,,24.617329902203302
599551651,60527.20053240005,19.612301132601797,0.1647759974002838,19.91195204885791,ztfg,ZTF,51.88950729370113,7.874974861719408
599173283,60527.20053240005,19.6122859671477,0.1647762507200241,19.911935214239573,ztfg,ZTF,51.89023208618155,7.875096966171119
599551652,60527.24571759999,,,20.483299255371094,ztfr,ZTF,,23.263780839509025
599551653,60527.261377300136,,,20.550399780273438,ztfr,ZTF,,21.869562138204728
599551654,60527.29898149986,20.669800162535143,0.2844989895820617,20.376484130859563,ztfg,ZTF,19.59205245971679,5.133769238053438
599551655,60528.177199100144,,,19.71739959716797,ztfi,ZTF,,47.10208817685916
600252269,60528.22063660016,19.569401005445265,0.15475499629974362,19.937175096503665,ztfg,ZTF,53.9808349609376,7.6941377454553574
599551656,60528.22063660016,19.56935719555691,0.1547546237707138,19.937133900222314,ztfg,ZTF,53.98301315307614,7.6944296910268815
600252270,60528.26162040001,,,20.215099334716797,ztfr,ZTF,,29.782439354749137
600252262,60528.28673609998,,,20.416799545288086,ztfr,ZTF,,24.733192741221835
600252263,60528.32037039986,,,20.417800903320312,ztfg,ZTF,,24.71039220864075
600252271,60528.32131939987,,,20.43939971923828,ztfg,ZTF,,24.223679529794666
600252272,60528.40020829998,,,20.085599899291992,ztfr,ZTF,,33.555216116099174
600252273,60529.19674770022,19.3227409340626,0.12200360745191573,19.948695042506092,ztfg,ZTF,67.74911499023438,7.6129324915757035
600266480,60529.19674770022,19.32270095335062,0.12200400233268735,19.94865154767133,ztfg,ZTF,67.75160980224621,7.61323747345976
600266481,60529.21526619978,19.214601965239957,0.09589546173810959,20.101992617758526,ztfg,ZTF,74.8443832397462,6.610479283849958
600846178,60529.21526619978,19.21459986238964,0.09589499980211258,20.101995744997676,ztfg,ZTF,74.8445281982423,6.610460243755554
600846179,60529.264942099806,,,20.49839973449707,ztfr,ZTF,,22.94246649841369
600846180,60529.27956019994,,,20.37019920349121,ztfr,ZTF,,25.817864585650987
601344755,60530.241793999914,,,20.375099182128906,ztfr,ZTF,,25.701609875388353
601344753,60530.24273149995,,,20.455699920654297,ztfr,ZTF,,23.862724746387105
601344756,60530.26194440015,19.552500126095133,0.13901899755001065,20.036700533843042,ztfg,ZTF,54.82769012451164,7.020204802685205
600846181,60530.26194440015,19.552473233725745,0.13901945948600766,20.03667003376671,ztfg,ZTF,54.82904815673835,7.02040201429967
600850377,60530.26392359985,19.475540331649228,0.1401894241571426,19.950637991147584,ztfg,ZTF,58.855068206787195,7.599321165196755
601344754,60530.26392359985,19.4755004313999,0.14018900692462918,19.95060132227696,ztfg,ZTF,58.857231140136776,7.599577823516763
601344757,60530.35002310015,,,20.287599563598633,ztfr,ZTF,,27.85865688956042
602577007,60530.35002310015,,,20.28660011291504,ztfr,ZTF,,27.88431337294753
601344758,60530.37288190005,,,20.1658992767334,ztfg,ZTF,,31.163073881515988
602577008,60530.37288190005,,,20.164600372314453,ztfg,ZTF,,31.200377672615584
601344759,60531.180162000004,,,20.533700942993164,ztfg,ZTF,,22.208520263252733
601344760,60531.213680599816,,,20.207000732421875,ztfi,ZTF,,30.00541978320368
601344761,60531.2416087999,,,20.54990005493164,ztfr,ZTF,,21.879630228237513
601344762,60531.26281249989,,,20.539600372314453,ztfr,ZTF,,22.08817584452119
602577009,60531.308611100074,19.816500131309322,0.16073499619960785,20.143109809673348,ztfg,ZTF,42.99321746826168,6.364819203859392
601344763,60531.308611100074,19.816456299733876,0.160734549164772,20.143068997742613,ztfg,ZTF,42.99495315551758,6.365058456673765
602577010,60533.24946760014,,,20.20729917286169,ztfg,ZTF,,29.997173212787946
602577011,60535.1839815001,,,20.079200744628906,ztfi,ZTF,,33.75356912219957
602577012,60535.20101850014,,,20.438600540161133,ztfg,ZTF,,24.24151644481799
602577013,60535.234502300154,,,20.46030044555664,ztfr,ZTF,,23.76182656986732
602886670,60535.26035880018,,,20.208041670785967,ztfr,ZTF,,29.976666182934963
602577014,60535.26035880018,,,20.208088835282027,ztfr,ZTF,,29.97536402165512
602886671,60535.30204859981,,,20.45709991455078,ztfg,ZTF,,23.831974975420216
602886672,60536.20378470002,,,20.464951849424768,ztfr,ZTF,,23.660246243731645
603411648,60536.20378470002,,,20.464968578695817,ztfr,ZTF,,23.659881684070335
603411646,60536.220891200006,,,20.40519905090332,ztfr,ZTF,,24.998870087544343
603411649,60536.22182870004,,,20.449499130249023,ztfr,ZTF,,23.9993979932949
603411650,60536.24104169989,,,20.348100662231445,ztfg,ZTF,,26.34873290632118
603411647,60536.27954859985,,,20.313600540161133,ztfg,ZTF,,27.199428811350312
603411651,60536.28048609989,,,20.320100784301758,ztfg,ZTF,,27.037073787344696
603411652,60537.18307870021,,,20.28569984436035,ztfg,ZTF,,27.90744402001158
603411653,60537.219502300024,,,20.140699195786944,ztfr,ZTF,,31.89483220246297
603411654,60537.275231500156,,,19.943816439040152,ztfr,ZTF,,38.236085528069786
603411655,60537.368136600126,19.670944621733295,0.15363097190856934,20.04663346577467,ztfg,ZTF,49.16116333007811,6.956272867623805
604293748,60537.368136600126,19.670900560654793,0.1536310017108917,20.04658919407811,ztfg,ZTF,49.1631584167481,6.95655652057661
604293749,60538.17736109998,,,19.859899520874023,ztfi,ZTF,,41.308572911410614
604293750,60538.20075230021,,,19.93939971923828,ztfg,ZTF,,38.39194478313119
604293751,60538.23207180016,,,19.845199584960938,ztfr,ZTF,,41.87165876578668
604293745,60538.23445599992,,,19.822664639326874,ztfr,ZTF,,42.74980561048937
604293752,60538.28423610004,,,19.891406179147417,ztfr,ZTF,,40.127077279079586
604293746,60538.32209490007,,,19.59440040588379,ztfg,ZTF,,52.75211027267998
604293753,60538.346319399774,,,19.746400833129883,ztfg,ZTF,,45.860593071467434
604293754,60539.32871530019,,,19.531700134277344,ztfg,ZTF,,55.888177330215704
604293755,60539.338009300176,,,19.925226868077193,ztfr,ZTF,,38.89638612506464
604293756,60539.352881900035,,,19.462400436401367,ztfg,ZTF,,59.57167691237334
604293757,60540.199826399796,,,19.713499069213867,ztfg,ZTF,,47.27160764261789
604293758,60540.24232639978,,,20.058921872203733,ztfr,ZTF,,34.38992677659726
604293747,60540.2432754999,,,20.11684369323597,ztfr,ZTF,,32.60337225959166
604293759,60540.29652780015,,,20.058719798193103,ztfr,ZTF,,34.39632792370025
619917862,60540.29652780015,,,20.058728142223874,ztfr,ZTF,,34.39606358424605
619917842,60540.32290509995,,,19.26759910583496,ztfg,ZTF,,71.2787963980452
619917863,60540.36392359994,,,19.339000701904297,ztfg,ZTF,,66.74207723856586
619917864,60543.24479170004,,,19.718299865722656,ztfi,ZTF,,47.06304835018001
619917865,60543.27752309991,,,19.925840589270727,ztfr,ZTF,,38.874405840264764
619917866,60543.30447919993,,,19.638900756835938,ztfg,ZTF,,50.63370386423219
619917867,60543.374305599835,,,19.20709991455078,ztfg,ZTF,,75.36332206246321
619917868,60544.18712959997,,,20.04560089111328,ztfg,ZTF,,34.81445841630454
619917843,60544.215729199816,,,20.0492000579834,ztfg,ZTF,,34.69924112218157
619917869,60544.21666669985,,,20.035600662231445,ztfg,ZTF,,35.136600040926325
619917844,60544.26534719998,,,19.899304359061638,ztfr,ZTF,,39.83623231239724
619917870,60544.26628470002,,,19.895765060638702,ztfr,ZTF,,39.96630292059133
619917871,60544.32459490001,,,19.684600830078125,ztfr,ZTF,,48.54669488362431
619917872,60545.19944440015,,,20.331499099731445,ztfg,ZTF,,26.754716910973993
619917873,60545.25031250017,,,20.01799964904785,ztfr,ZTF,,35.71084612396636
619917874,60545.2816666998,,,19.82349967956543,ztfr,ZTF,,42.71693935472961
619917875,60545.3531944002,,,19.43239974975586,ztfg,ZTF,,61.240693502709355
619917876,60546.174363399856,20.61780018238991,0.3023209869861603,20.258515229604317,ztfg,ZTF,20.553222656249982,5.723002080941043
619917877,60546.21931710001,,,20.01561075693373,ztfr,ZTF,,35.789505450410864
619917845,60546.2393633998,,,19.93589973449707,ztfr,ZTF,,38.515904943179116
619917878,60546.265173600055,,,19.761499404907227,ztfr,ZTF,,45.227255868482736
619917879,60546.28024310013,,,19.253299713134766,ztfi,ZTF,,72.22376341071939
619917880,60547.204421299975,20.31749950356014,0.2536459863185882,20.148815306517484,ztfg,ZTF,27.101928710937504,6.33146008109143
619917881,60547.22887729993,,,20.471399307250977,ztfr,ZTF,,23.520160288187967
619917882,60547.2448148001,,,20.270000457763672,ztfr,ZTF,,28.31390802039678
619917883,60547.3531944002,,,19.641799926757812,ztfg,ZTF,,50.49868037003472
619917884,60548.19877310004,,,20.47570037841797,ztfr,ZTF,,23.42717105734719
619917885,60548.22465279978,,,20.332700729370117,ztfr,ZTF,,26.725122727074
619917886,60548.263171299826,,,20.48040008544922,ztfg,ZTF,,23.32598359320828
619917846,60548.30188659998,,,20.189300537109375,ztfg,ZTF,,30.498591649871052
619917887,60548.30378470011,,,20.125200271606445,ztfg,ZTF,,32.35339733300796
619917847,60548.347673600074,,,19.972700119018555,ztfr,ZTF,,37.23230746707695
619917888,60549.180486099795,19.548448784605725,0.12942908704280853,20.110254854221175,ztfg,ZTF,55.032657623290895,6.560365770715694
620745944,60549.180486099795,19.548401070847348,0.12942899763584137,20.11020789046743,ztfg,ZTF,55.03507614135733,6.560649546889629
620745945,60549.20473380014,,,20.498899459838867,ztfr,ZTF,,22.931909335615664
620745946,60549.217175900005,,,20.437000274658203,ztfr,ZTF,,24.277272335398422
620745947,60549.23836810002,,,19.851600646972656,ztfi,ZTF,,41.62552664309758
620745948,60549.31890049996,,,20.18670082092285,ztfg,ZTF,,30.57170580239394
620745949,60550.202152799815,,,20.518600463867188,ztfr,ZTF,,22.51955552424279
620745942,60550.22273149993,,,20.512800216674805,ztfr,ZTF,,22.640181978694976
620745950,60550.22368060006,,,20.485200881958008,ztfr,ZTF,,23.223070853908283
620745951,60550.262337999884,20.55040015850408,0.2342820018529892,20.46793863195203,ztfg,ZTF,21.86955451965334,4.7190496089599145
620745943,60550.26328699989,20.35910058125949,0.24837799370288846,20.21320358358605,ztfg,ZTF,26.0831336975098,5.966897289489305
620745952,60550.28325230023,20.516300680720924,0.2824800014495849,20.230717202853107,ztfg,ZTF,22.56730651855469,5.871419549368975
621443428,60551.17993059987,19.243601094584193,0.09950000047683716,20.09092917660806,ztfg,ZTF,72.87181091308605,6.6781831432206
620745953,60551.17993059987,19.243572449530326,0.09950044751167299,20.090895653556068,ztfg,ZTF,72.87373352050791,6.678389341131208
621443429,60551.22348379996,,,20.533700942993164,ztfr,ZTF,,22.208520263252733
621443430,60551.26267360011,,,20.47130012512207,ztfr,ZTF,,23.52230895571187
621443431,60552.1791087999,20.352400092823004,0.2281399965286255,20.298782305406817,ztfg,ZTF,26.24460029602048,5.514638817596679
621443432,60552.19792820001,20.170744233959294,0.20623876154422757,20.226704292811633,ztfi,ZTF,31.024322509765643,5.893160626054789
623115864,60552.19792820001,20.17070038001156,0.20623899996280667,20.226659183718976,ztfi,ZTF,31.025575637817354,5.893405474342924
623115865,60552.2351505002,,,20.39579963684082,ztfr,ZTF,,25.21622931419657
621513208,60552.23990740022,,,20.262500762939453,ztfr,ZTF,,28.510162641134475
623115866,60552.2654281999,,,20.32029914855957,ztfr,ZTF,,27.032134558871288
621513209,60552.277349499986,19.893112600289697,0.17081589996814728,20.15367765577264,ztfg,ZTF,40.06406021118167,6.303168735978173
622112386,60552.277349499986,19.89310102198045,0.17081600427627563,20.153665414462598,ztfg,ZTF,40.06448745727535,6.303239802483427
623115867,60552.304016199894,20.40850085349101,0.24816699326038358,20.263526595305233,ztfg,ZTF,24.922962188720724,5.696647640938623
623115868,60553.19934030017,,,20.381200790405273,ztfg,ZTF,,25.557577348658562
623115869,60553.2450116002,,,20.4606990814209,ztfr,ZTF,,23.753103845574095
623115870,60553.31861109985,20.125799679059995,0.27677100896835327,19.862383975731348,ztfg,ZTF,32.33554077148443,8.242831182786954
622162754,60554.18336809985,,,20.271610392399516,ztfr,ZTF,,28.271955139066787
622112387,60554.18336809985,,,20.2716310586542,ztfr,ZTF,,28.271417006634476
622727531,60554.23497689981,19.770599736353972,0.17765299975872037,19.98855416253468,ztfg,ZTF,44.84975814819337,7.338517439652512
622162755,60554.23497689981,19.770565476039096,0.17765310406684873,19.988519264735054,ztfg,ZTF,44.851173400879,7.3387533185205545
623115871,60555.15199070005,,,20.09480094909668,ztfi,ZTF,,33.27205462446459
623115859,60556.18028939981,,,20.23048050733366,ztfr,ZTF,,29.363498427736722
622727532,60556.18028939981,,,20.230521315203976,ztfr,ZTF,,29.362394808540532
623115860,60556.21844909992,,,20.42490005493164,ztfg,ZTF,,24.54934888938557
623115872,60557.19930560002,,,20.466999053955078,ztfg,ZTF,,23.615675816441083
623115873,60557.22105319984,,,20.407400131225586,ztfr,ZTF,,24.94824196656868
623115874,60557.240879599936,,,20.24774541430809,ztfr,ZTF,,28.900265615772618
623864311,60557.240879599936,,,20.24777294022296,ztfr,ZTF,,28.899532936726175
623864312,60557.26966439979,,,20.323200225830078,ztfg,ZTF,,26.96000135358467
623864313,60558.17909719981,,,20.41939926147461,ztfr,ZTF,,24.674041758998342
623864308,60558.19686339982,,,19.983070884675683,ztfr,ZTF,,36.87836395893085
623864314,60558.20026620012,,,20.240883868234402,ztfr,ZTF,,29.083485468664573
623864315,60558.228437500075,,,19.82110023498535,ztfi,ZTF,,42.81144690565763
623864309,60558.24219910009,,,20.45039939880371,ztfg,ZTF,,23.97950646885666
623864316,60558.2431481001,,,20.42329978942871,ztfg,ZTF,,24.585558828425807
623864317,60558.28209490003,,,20.234100341796875,ztfg,ZTF,,29.26576380928912
623864318,60559.19547449984,,,19.9741137958852,ztfr,ZTF,,37.1838608921215
623911083,60559.19547449984,,,19.97415128790465,ztfr,ZTF,,37.182576902548405
626342205,60559.237152799964,,,20.22725312936755,ztfr,ZTF,,29.450912014828006
623911084,60559.237152799964,,,20.227259702873578,ztfr,ZTF,,29.450733707094734
626342206,60559.281724500004,,,20.002700805664062,ztfg,ZTF,,36.21760081852645
626342207,60561.16369209997,,,20.52079963684082,ztfg,ZTF,,22.473988032473347
626342208,60561.177511599846,,,20.361299514770508,ztfr,ZTF,,26.030361177543845
626342203,60561.26244209986,,,20.087099075317383,ztfg,ZTF,,33.50891531044145
626342209,60561.26581020001,,,20.021299362182617,ztfg,ZTF,,35.60248032672166
626342210,60561.28989579994,,,20.054141715317257,ztfr,ZTF,,34.54166865778322
626342204,60561.29133100016,,,19.89259910583496,ztfr,ZTF,,40.083012824449824
626342211,60562.219432900194,,,20.361099243164062,ztfg,ZTF,,26.035163101856856
626342212,60562.258911999874,,,19.97257969204734,ztfr,ZTF,,37.23643740460071
631280504,60562.258911999874,,,19.972596427026637,ztfr,ZTF,,37.23586346573425
630568385,60563.30038189981,,,16.917800903320312,ztfg,ZTF,,620.6969890616476
631280505,60563.30131939985,,,16.958499908447266,ztfg,ZTF,,597.8607417660121
631280506,60565.15431710007,,,19.612199783325195,ztfi,ZTF,,51.89435120464746
631280507,60565.18061339995,,,20.00189971923828,ztfr,ZTF,,36.24433303428362
631280508,60565.23350689979,,,19.915300369262695,ztfg,ZTF,,39.253632507889975
631280509,60565.24428239977,,,19.882299423217773,ztfg,ZTF,,40.465063916026004
631280510,60565.27542820014,,,19.99839973449707,ztfr,ZTF,,36.36135897160302
631280511,60565.30733799981,,,19.88960075378418,ztfg,ZTF,,40.19385842742542
631280512,60566.154895800166,,,20.062000274658203,ztfg,ZTF,,34.292558654781615
631280513,60566.17769679986,,,20.078500747680664,ztfr,ZTF,,33.77533777415253
630568386,60566.18194440007,,,20.112499237060547,ztfr,ZTF,,32.73409248990006
631280514,60566.23599540023,,,19.75510025024414,ztfr,ZTF,,45.494605127332576
630568387,60566.30103009986,,,19.109899520874023,ztfg,ZTF,,82.4214388152819
631280515,60566.30204859981,,,19.11590003967285,ztfg,ZTF,,81.96717816182316
631280516,60567.15709490003,,,20.242300033569336,ztfr,ZTF,,29.045575546746804
631280517,60567.19350690022,,,20.149099349975586,ztfr,ZTF,,31.649019505434744
631280518,60567.23894680012,,,19.84630012512207,ztfg,ZTF,,41.82923769251658
631280519,60567.27834489988,,,19.648300170898438,ztfg,ZTF,,50.197250714265316
631280520,60568.14204860013,20.271099371372035,0.28687199950218195,19.968764759307664,ztfg,ZTF,28.285264968872063,7.473500913490282
631280521,60568.17765050009,,,20.190000534057617,ztfr,ZTF,,30.47893490413781
631280522,60568.198588000145,,,19.995800018310547,ztfr,ZTF,,36.44852791292034
630568388,60568.19952550018,,,19.962400436401367,ztfr,ZTF,,37.58718707086312
631280523,60568.21672450006,,,19.83609962463379,ztfi,ZTF,,42.22407556968997
630568389,60568.28168979986,,,19.3927001953125,ztfg,ZTF,,63.521379607925155
631280524,60568.282627299894,,,19.436399459838867,ztfg,ZTF,,61.01550583830687
631280525,60569.1435647998,19.884500901553704,0.23422700166702268,19.802294293020296,ztfg,ZTF,40.38309860229491,8.711887898908575
631280526,60569.18143519992,,,19.92690086364746,ztfr,ZTF,,38.836461616497935
631280527,60569.28471060004,,,19.062700271606445,ztfg,ZTF,,86.08349505356226
631280528,60571.140625,,,19.54400062561035,ztfg,ZTF,,55.25858372253694
631280529,60571.18745370023,,,19.296600341796875,ztfr,ZTF,,69.4000627734527
630568390,60571.1978703998,,,19.415599822998047,ztfr,ZTF,,62.19565857215467
631280530,60571.224363400135,,,19.509599685668945,ztfr,ZTF,,57.03745323888006
631280531,60571.27807869995,,,19.121200561523438,ztfg,ZTF,,81.56799278809004
630568391,60571.27901619999,,,19.118600845336914,ztfg,ZTF,,81.76353541294819
631280532,60572.13751159981,,,19.820100784301758,ztfg,ZTF,,42.85087418963142
631280533,60572.225833300035,,,19.48740005493164,ztfi,ZTF,,58.2156804474031
631280534,60572.253020800184,,,19.627399444580078,ztfr,ZTF,,51.17292271298273
631280535,60572.278680600226,,,19.568899154663086,ztfr,ZTF,,54.005791839008914
630568392,60575.134108799975,,,20.60379981994629,ztfg,ZTF,,20.819968687983625
630568393,60575.178588000126,,,20.314699172973633,ztfr,ZTF,,27.17192022190232
630568394,60575.23902780004,,,19.9064998626709,ztfi,ZTF,,39.57309839833031
630568395,60576.13614579989,,,20.526399612426758,ztfg,ZTF,,22.358370833084614
630568396,60576.159270800184,,,20.12619972229004,ztfi,ZTF,,32.32362882517029
630568397,60576.18541669985,,,20.432003689450806,ztfr,ZTF,,24.389254425284523
631280503,60576.18541669985,,,20.432029453102682,ztfr,ZTF,,24.388675694647517
631280536,60578.18468749989,,,20.468900680541992,ztfg,ZTF,,23.574350039299706
631294790,60578.20368060004,,,20.176379896489276,ztfr,ZTF,,30.86370373058111
631280537,60578.20368060004,,,20.176416465896356,ztfr,ZTF,,30.86266420704558
631294791,60578.21690970007,,,20.334779916332085,ztfr,ZTF,,26.67399303697957
631651311,60578.21690970007,,,20.334812623881923,ztfr,ZTF,,26.673189501266275
631651312,60579.220335599966,,,19.831600189208984,ztfi,ZTF,,42.39942083814357
631651313,60579.23932870012,,,20.036648716820487,ztfr,ZTF,,35.10269925824871
634656057,60579.23932870012,,,20.036665673326407,ztfr,ZTF,,35.10215104545329
634656058,60579.25541670015,,,20.037279987245032,ztfr,ZTF,,35.08229572461998
634656059,60591.121088000014,,,19.712099075317383,ztfr,ZTF,,47.33260095558278
634656060,60591.135659699794,,,20.077199935913086,ztfr,ZTF,,33.81582798388294
634656061,60591.15913189994,,,19.766000747680664,ztfg,ZTF,,45.0401368003879
634656062,60591.203807900194,,,20.1299991607666,ztfg,ZTF,,32.2107128104986
634656063,60592.1203935002,,,19.902999877929688,ztfi,ZTF,,39.7008722748234
634656064,60592.13721060008,,,20.368499755859375,ztfr,ZTF,,25.85830761875614
634656065,60592.162465299945,,,20.228300094604492,ztfr,ZTF,,29.42252646481087
634656066,60592.17862269981,20.281700362360986,0.2600440084934234,20.085969021635936,ztfg,ZTF,28.010435104370142,6.708762029178135
634656067,60592.224074100144,,,20.226299285888672,ztfg,ZTF,,29.476796666546146
634656068,60593.120810199995,19.33084712762127,0.12471868842840193,19.932904079062627,ztfg,ZTF,67.24517822265632,7.724464187810844
635137338,60593.120810199995,19.33079945657591,0.12471900135278702,19.932853683863314,ztfg,ZTF,67.24813079833982,7.724822732496932
635137339,60593.15589120006,,,19.955299377441406,ztfr,ZTF,,37.833824855001076
635137340,60593.19556709984,,,19.979799270629883,ztfr,ZTF,,36.989655941054984
635137341,60593.21312499978,,,19.8518009185791,ztfg,ZTF,,41.617849232833336
635158443,60594.13887730008,19.267700494804608,0.12953700125217438,19.828601686320617,ztfg,ZTF,71.27214050292966,8.503335628961414
635137342,60594.13887730008,19.267671904157798,0.12953704595565796,19.82857272098409,ztfg,ZTF,71.27401733398436,8.503562484492683
636624669,60594.15633099992,19.438000156054795,0.14468200504779816,19.87884964835116,ztfg,ZTF,60.92561721801765,8.118768094171768
635158444,60594.15633099992,19.437965622501576,0.14468157291412354,19.878818357660634,ztfg,ZTF,60.92755508422851,8.119002078743273
636624670,60594.1960880002,,,19.839000701904297,ztfr,ZTF,,42.111403819537465
636291037,60595.12216439983,,,19.404499053955078,ztfg,ZTF,,62.83482044888951
636291038,60595.158425900154,,,19.50909996032715,ztfr,ZTF,,57.06371157047448
636624671,60596.120185200125,,,19.90060043334961,ztfi,ZTF,,39.78870703698279
636291039,60597.14071760001,,,20.061393552125903,ztfr,ZTF,,34.31172710689658
636328517,60597.14071760001,,,20.061409938632007,ztfr,ZTF,,34.311209260038076
636624665,60597.19059030013,19.259300695233243,0.199861004948616,19.349366317284268,ztfg,ZTF,71.82567596435553,13.221583397919076
636328518,60597.19059030013,19.259281550957944,0.1998607665300369,19.349348468208287,ztfg,ZTF,71.82694244384759,13.221800757334224
636624672,60598.113495400175,,,19.994768703798044,ztfr,ZTF,,36.483165934707515
636624673,60598.135266200174,,,19.993396352198772,ztfr,ZTF,,36.52930917521318
638559643,60599.16002310021,,,19.842899322509766,ztfr,ZTF,,41.96046293791548
638559644,60602.20318289986,,,17.87980079650879,ztfr,ZTF,,255.90553619015955
638559645,60604.12199069979,,,20.372499465942383,ztfg,ZTF,,25.76322424257243
638559646,60604.17835649988,,,19.968700408935547,ztfr,ZTF,,37.369719363342234
638559647,60606.15630789986,,,20.184439146781646,ztfr,ZTF,,30.635455451342192
669371500,60687.51486109989,,,19.055700302124023,ztfr,ZTF,,86.64028638355033
669371501,60687.536840300076,,,18.218700408935547,ztfg,ZTF,,187.29226269140995
669371502,60689.5358564998,,,18.23200035095215,ztfg,ZTF,,185.0119836741107
669371503,60691.51638890011,,,19.177099227905273,ztfg,ZTF,,77.47477235804757
669371504,60691.553368099965,,,19.770200729370117,ztfr,ZTF,,44.866243419030376
669371505,60693.48954859981,,,19.7637996673584,ztfr,ZTF,,45.13153792988416
669371506,60693.54924769979,,,19.8351993560791,ztfg,ZTF,,42.25910136274237
669371515,60694.492708299775,,,19.703500747680664,ztfg,ZTF,,47.708932688305566
669371507,60695.49225689983,,,19.674999237060547,ztfr,ZTF,,48.97791635328148
669371508,60695.508495400194,,,19.528499603271484,ztfg,ZTF,,56.05316744650347
669371512,60695.549652799964,,,18.929000854492188,ztfi,ZTF,,97.364280352574
669371516,60697.538946799934,,,16.566600799560547,ztfg,ZTF,,857.7479330171053
669371509,60698.53464120021,,,19.45829963684082,ztfr,ZTF,,59.797103151620384
669371517,60705.51076389989,,,17.661300659179688,ztfg,ZTF,,312.9534447745057
671245922,60705.53435190022,19.41399977097653,0.13062800467014313,19.96579482733143,ztfg,ZTF,62.2873840332032,7.493971976547322
669371518,60705.53435190022,19.413982748573567,0.130628302693367,19.96577532786211,ztfg,ZTF,62.28836059570307,7.494106567056681
669829739,60706.44439810002,,,19.94059944152832,ztfg,ZTF,,38.349545687054025
669829740,60706.507337999996,,,20.252844576899918,ztfr,ZTF,,28.7648536817285
671245915,60706.507337999996,,,20.25288073164426,ztfr,ZTF,,28.763895835236013
671245921,60707.572523099836,,,19.286500930786133,ztfi,ZTF,,70.04862707145546
671245923,60710.528830999974,,,20.25017884767132,ztfr,ZTF,,28.83556470760813
671262358,60710.528830999974,,,20.25019959314443,ztfr,ZTF,,28.8350137434655
671262359,60710.551111099776,,,20.37204533103098,ztfr,ZTF,,25.77400257597029
673723722,60710.551111099776,,,20.372060122599628,ztfr,ZTF,,25.773651445253737
673723712,60714.51422449993,,,19.9237003326416,ztfg,ZTF,,38.95111256101617
673723713,60714.5481480998,,,19.531400680541992,ztfr,ZTF,,55.903593811259135
673723714,60723.40388889983,,,19.470199584960938,ztfr,ZTF,,59.14529006230613
673723715,60723.49876159988,,,16.830400466918945,ztfg,ZTF,,672.7284788813635
673723723,60724.461655099876,19.168504917124253,0.15006235241889954,19.569711330496126,ztfg,ZTF,78.09046936035165,10.793081673389434
673739991,60724.461655099876,19.16850131055267,0.15006199479103086,19.569710311448873,ztfg,ZTF,78.09072875976575,10.793091803534638
673739992,60724.4856480998,19.356916681658205,0.20875695347785947,19.399700095009962,ztfg,ZTF,65.64978790283206,12.622633065935107
674437288,60724.4856480998,19.35689964786274,0.20875699818134308,19.399682828713566,ztfg,ZTF,65.65081787109389,12.622833803329536
674437270,60725.497430600226,,,20.25149917602539,ztfr,ZTF,,28.800520031384327
674437271,60725.53938659979,,,19.388999938964844,ztfg,ZTF,,63.73823372690841
674437289,60726.536018500105,,,19.863800048828125,ztfg,ZTF,,41.160437327274394
674437290,60726.54694439983,19.557743548659154,0.14280466735363004,20.012773332931644,ztfg,ZTF,54.5635452270509,7.176631756071512
675160306,60726.54694439983,19.55769937168494,0.14280499517917633,20.012726663520294,ztfg,ZTF,54.565765380859425,7.176940243875894
675160285,60727.43032409996,,,19.77440071105957,ztfg,ZTF,,44.69302141458752
675160286,60727.495729200076,,,20.098773057023525,ztfr,ZTF,,33.15055297850607
675160307,60728.43028939981,,,18.547100067138672,ztfg,ZTF,,138.40761119820513
675160308,60728.530219899956,19.692846672360062,0.15169887244701383,20.082276579554822,ztfg,ZTF,48.17939376831044,6.731616462455131
680119775,60728.530219899956,19.692800767872562,0.15169900655746457,20.082229715215053,ztfg,ZTF,48.18143081665036,6.731907029876856
675545769,60729.416273099836,,,20.365299224853516,ztfg,ZTF,,25.934645144594846
680119773,60729.4756713002,,,19.580799102783203,ztfi,ZTF,,53.41710643178793
676407173,60729.50969910016,,,20.090194575310644,ztfr,ZTF,,33.413515413752314
675545770,60729.50969910016,,,20.09020062884078,ztfr,ZTF,,33.413329116972555
680119776,60730.49361110013,,,20.49530029296875,ztfg,ZTF,,23.008053725443094
680119777,60730.50569440005,,,20.589500427246094,ztfg,ZTF,,21.09598602566686
676407174,60731.47348379996,,,20.497400283813477,ztfg,ZTF,,22.96359540684992
676407175,60731.51134259999,,,20.352203981184736,ztfr,ZTF,,26.24934116806036
680119767,60731.51134259999,,,20.352221895250583,ztfr,ZTF,,26.248908071563452
680119778,60732.46989580011,,,20.406400680541992,ztfg,ZTF,,24.97121809776159
680119779,60732.500150499865,,,20.31170082092285,ztfg,ZTF,,27.247061476732465
680119774,60732.533946800046,,,19.72640037536621,ztfi,ZTF,,46.71322484868629
680119768,60733.38859950006,,,19.569599151611328,ztfr,ZTF,,53.9709843918163
680119769,60733.40778939985,,,19.569799423217773,ztfg,ZTF,,53.96102998587944
680119770,60735.40638889978,,,17.66119956970215,ztfg,ZTF,,312.982584240346
680119780,60739.51354169985,,,19.37420082092285,ztfg,ZTF,,64.61296514247
680119781,60739.53802079987,,,20.18280029296875,ztfg,ZTF,,30.681732755243576
680119771,60743.41237269994,,,19.57859992980957,ztfr,ZTF,,53.52541313526044
680119772,60743.519490700215,,,20.255399703979492,ztfg,ZTF,,28.697239245881864
680119782,60744.50959490007,20.173885696539173,0.21353398263454437,20.192103985164252,ztfg,ZTF,30.934686660766612,6.083988739876964
683461030,60750.38743059989,,,19.238300323486328,ztfg,ZTF,,73.22845487715894
683461031,60750.4730440001,,,19.96619987487793,ztfr,ZTF,,37.455883887371044
683461032,60753.44827549998,,,18.297399520874023,ztfr,ZTF,,174.19680758366508
683461033,60753.49134259997,,,18.92620086669922,ztfg,ZTF,,97.61569558932605
683461034,60755.421759299934,,,20.098499298095703,ztfg,ZTF,,33.15891265558081
688869079,60755.439375000075,,,20.03350067138672,ztfg,ZTF,,35.20462571945026
688869084,60755.43984950008,,,19.96940040588379,ztfg,ZTF,,37.34563408491097
683461035,60755.49309029989,,,19.97776665124343,ztfr,ZTF,,37.058969567666026
688869085,60757.41004629992,,,20.47879981994629,ztfg,ZTF,,23.360389085906654
688869086,60757.42440970009,,,20.659700393676758,ztfg,ZTF,,19.775152554589233
683461036,60758.444583300035,,,20.462900161743164,ztfg,ZTF,,23.704998670787
683461037,60758.48939809995,,,20.130919325915915,ztfr,ZTF,,32.1834256857541
687137646,60758.48939809995,,,20.130938987786255,ztfr,ZTF,,32.18284287327115
688869087,60759.510023099836,,,20.63719940185547,ztfg,ZTF,,20.189252482220205
687137647,60760.423252299894,,,20.675899505615234,ztfg,ZTF,,19.48229870665089
688869080,60760.42766200006,,,19.705900192260742,ztfg,ZTF,,47.60361379086918
688869088,60760.42813660018,,,19.00779914855957,ztfg,ZTF,,90.54830823885814
687137648,60762.450069400016,,,19.383800506591797,ztfr,ZTF,,64.04419886101387
687137649,60771.36747690011,,,19.10689926147461,ztfg,ZTF,,82.64951233601457
687137650,60771.4300694,,,20.37823390649484,ztfr,ZTF,,25.627511519341393
687137651,60773.32936340012,,,19.66200065612793,ztfg,ZTF,,49.567810704773876
687137652,60773.403472200036,,,20.002399444580078,ztfr,ZTF,,36.227654909271415
687137653,60775.34439809993,,,19.593000411987305,ztfg,ZTF,,52.820174934151744
687137654,60775.42913189996,,,20.113133117414574,ztfr,ZTF,,32.71498707351799
688869063,60775.42913189996,,,20.113157126842705,ztfr,ZTF,,32.71426363863313
688869064,60781.457661999855,,,20.002300262451172,ztfg,ZTF,,36.23096446093335
688869065,60781.48453699984,,,20.17159214610663,ztfr,ZTF,,31.000103338844962
688899765,60785.34832180012,19.92470015022391,0.18348899483680725,20.10756088535149,ztfg,ZTF,38.91526031494146,6.57666380443858
688869089,60785.34832180012,19.92467333017072,0.1834887564182281,20.107535476063294,ztfg,ZTF,38.91622161865228,6.576817718714105
689867576,60785.36750000017,20.30019983952826,0.17697399854660034,20.522311970020752,ztfg,ZTF,27.537218093872124,4.488541114835521
688899766,60785.36750000017,20.300172992440356,0.17697438597679138,20.52228274604964,ztfg,ZTF,27.537899017333984,4.488661931255432
689867573,60786.366388900205,19.782900090298245,0.22039000689983365,19.76680613314456,ztfg,ZTF,44.344520568847635,9.001347796369476
689867577,60787.389305599965,19.946211165217758,0.14514178037643433,20.38361583921951,ztfg,ZTF,38.15184402465826,5.100158346121013
689891898,60787.389305599965,19.946199766503067,0.14514200389385223,20.38360276847926,ztfg,ZTF,38.152244567871115,5.100219745239817
689891899,60787.408113399986,19.999126590077584,0.17131790518760678,20.25650549075983,ztfg,ZTF,36.3370246887207,5.7336053851209385
690566217,60787.408113399986,19.99910014665105,0.17131799459457397,20.256478480712104,ztfg,ZTF,36.337909698486364,5.733748022789964
690313866,60788.38252309989,,,20.8262996673584,ztfr,ZTF,,16.962120067113126
690566213,60788.45623840019,20.458299944208,0.20418000221252436,20.525152722835564,ztfg,ZTF,23.805648803710984,4.476812511281317
690313867,60788.45623840019,20.45829046222917,0.2041800618171692,20.525142923906436,ztfg,ZTF,23.805856704711896,4.476852915355775
690566218,60789.371111100074,,,20.713899612426758,ztfg,ZTF,,18.812224594059018
691844438,60789.45179399988,20.14509990395176,0.1596499979496002,20.479063399798697,ztfg,ZTF,31.76581764221187,4.6709437331292305
690566219,60789.45179399988,20.145057855920253,0.1596499532461166,20.479021655783466,ztfg,ZTF,31.76704788208008,4.671123323432915
691844428,60790.384965300094,19.37579946661615,0.1232829988002777,19.990427281093922,ztfg,ZTF,64.51789855957027,7.325867900378115
690763675,60790.384965300094,19.3757746874588,0.12328261882066727,19.99040584836925,ztfg,ZTF,64.5193710327148,7.326012516408005
691844430,60796.389525500126,,,20.708799362182617,ztfg,ZTF,,18.90080298149633
691844439,60796.39000000013,,,20.503670759892366,ztfg,ZTF,,22.831355483066112
692610494,60796.44263890013,,,20.26349897214174,ztfr,ZTF,,28.483962880863235
691881297,60796.44263890013,,,20.26354203045608,ztfr,ZTF,,28.48283328133206
692610495,60796.4676620001,,,21.00189971923828,ztfg,ZTF,,14.4291288728773
692610498,60798.39246529993,,,20.86709976196289,ztfg,ZTF,,16.336540554680067
692610499,60798.452997699846,,,20.470769529502125,ztfr,ZTF,,23.533807038041456
697676327,60803.432453699876,,,20.236900329589844,ztfg,ZTF,,29.19038803193671
697676328,60805.301400499884,19.878000456911444,0.24646900594234467,19.74048046226914,ztfg,ZTF,40.62560272216801,9.222269529983995
697676329,60805.40589120006,,,20.108800888061523,ztfr,ZTF,,32.84578492422081
697676330,60807.33539350005,,,19.553699493408203,ztfr,ZTF,,54.76715771146654
697676331,60807.44402780011,,,19.42289924621582,ztfg,ZTF,,61.778918532520166
697676332,60811.456192099955,20.2786008885294,0.30797699093818665,19.89919099904703,ztfg,ZTF,28.09051132202149,7.968078353616739
697676333,60816.34445599979,,,20.611900329589844,ztfg,ZTF,,20.66521215174679
697676334,60816.389548600186,,,20.488284301144486,ztfr,ZTF,,23.1572124259607
698674264,60816.389548600186,,,20.488323994902142,ztfr,ZTF,,23.156365829916822
698674265,60818.34179400001,,,20.83489990234375,ztfg,ZTF,,16.828291995777647
699658132,60818.430763899814,,,20.396408596979505,ztfr,ZTF,,25.20209017713443
698674266,60818.430763899814,,,20.396444152142088,ztfr,ZTF,,25.20126488482312
699658133,60820.34027779987,,,20.720600128173828,ztfg,ZTF,,18.69648428085333
699658134,60820.42211809987,,,20.619180977874294,ztfr,ZTF,,20.527100511279176
700160753,60820.42211809987,,,20.61922721154846,ztfr,ZTF,,20.526226428729224
700160754,60822.36160880001,,,20.51577681602964,ztfr,ZTF,,22.578197808319487
701044472,60822.36160880001,,,20.51577572263207,ztfr,ZTF,,22.578220545849003
701044473,60822.428738399874,,,20.93470001220703,ztfg,ZTF,,15.350410544706044
701044474,60824.282048599795,,,20.841400146484375,ztfg,ZTF,,16.727842910250974
713076021,60824.43484950019,,,20.579599380493164,ztfr,ZTF,,21.28924440560013
704752772,60824.44594909996,,,20.44195211449454,ztfr,ZTF,,24.16680034778685
701044475,60824.44594909996,,,20.442000893576157,ztfr,ZTF,,24.16571462563726
713076022,60826.36148149986,,,20.084699630737305,ztfr,ZTF,,33.583050900867185
713076023,60826.366192100104,,,20.146400451660156,ztfr,ZTF,,31.727789779000748
704752773,60828.32226849999,,,20.475099563598633,ztfg,ZTF,,23.440138559636573
704752774,60830.36997690005,,,20.50979995727539,ztfr,ZTF,,22.702831042920625
704752775,60830.41372689977,,,20.543100357055664,ztfg,ZTF,,22.01708693159306
713076024,60831.29983799998,19.969700097102958,0.2258120030164719,19.927218328478915,ztfr,ZTF,37.33532714843757,7.7650215307521036
713076025,60831.31021990022,,,20.146099090576172,ztfr,ZTF,,31.736597487693928
713076026,60832.278750000056,,,19.881900787353516,ztfr,ZTF,,40.47992368333647
704752776,60832.39582179999,20.544001001654507,0.328029990196228,20.096102913316333,ztfg,ZTF,21.998830795288075,6.646436048169181
704752777,60832.43206019979,,,20.680700302124023,ztfr,ZTF,,19.396344057846875
713076027,60833.319213000126,,,20.022600173950195,ztfr,ZTF,,35.55985082505639
713076028,60833.32109950017,19.904900076602345,0.1949709951877594,20.021860844554432,ztfr,ZTF,39.631450653076165,7.116814692834329
713076029,60834.266342599876,,,19.953800201416016,ztfr,ZTF,,37.886101586601356
704752778,60834.31972219981,,,20.167699813842773,ztfr,ZTF,,31.111437239920317
704752779,60834.42769679986,,,20.47610092163086,ztfg,ZTF,,23.418530041540027
713076030,60835.319513900205,,,19.58609962463379,ztfg,ZTF,,53.156961724199995
713076031,60835.34409719985,,,19.89579963684082,ztfr,ZTF,,39.96503017960851
704752780,60836.30380789982,,,19.534900665283203,ztfr,ZTF,,55.72367285532361
713076032,60836.33040509978,,,19.516000747680664,ztfr,ZTF,,56.70217276869397
704752781,60836.428379599936,,,19.61549949645996,ztfg,ZTF,,51.736876001700246
704752782,60838.28206019988,,,19.83289909362793,ztfg,ZTF,,42.34872724865288
704752783,60838.3035995001,,,20.14744645901896,ztfr,ZTF,,31.69723767986651
705574494,60838.3035995001,,,20.147486721626198,ztfr,ZTF,,31.69606226565179
713076033,60838.3276157002,,,19.458900451660156,ztfg,ZTF,,59.76402232873855
713076034,60839.32135420013,,,19.7096004486084,ztfg,ZTF,,47.44165386312365
705574495,60840.22019679984,,,20.58970069885254,ztfg,ZTF,,21.092095082951914
705574496,60840.28472220013,,,20.329210055856414,ztfr,ZTF,,26.811183043929535
707389508,60840.28472220013,,,20.329214361332934,ztfr,ZTF,,26.811076724650817
707389509,60842.28174770018,,,20.579099655151367,ztfg,ZTF,,21.299045334766017
707389510,60842.32196759991,,,20.310199737548828,ztfr,ZTF,,27.2847579236501
713076035,60843.342499999795,,,19.979400634765625,ztfg,ZTF,,37.00323945302768
713076036,60843.34723380022,,,20.065728975037494,ztfg,ZTF,,34.17499108788061
713076011,60844.348842599895,,,20.38090415183502,ztfr,ZTF,,25.564560996190167
707389511,60844.348842599895,,,20.38091715738477,ztfr,ZTF,,25.564254771550058
713076012,60844.43052079994,,,20.03809928894043,ztfg,ZTF,,35.055832443603116
713076013,60846.34542819997,,,20.215605531651814,ztfr,ZTF,,29.768557285007827
713076014,60846.44322919985,,,20.283700942993164,ztfg,ZTF,,27.958870517754562
713076037,60847.30622689985,,,20.447900772094727,ztfg,ZTF,,24.03475453993304
713076015,60848.30135420011,,,20.5465356534742,ztfr,ZTF,,21.947534410649716
713076016,60848.3462731,,,20.6018009185791,ztfg,ZTF,,20.858334726520635
713076017,60850.337245400064,,,20.405728316162467,ztfr,ZTF,,24.986686825121506
713076018,60850.381863399874,,,20.672700881958008,ztfr,ZTF,,19.539778990560553
713076038,60851.2890625,,,20.242700576782227,ztfr,ZTF,,29.034862205523773
713076039,60851.29196760012,,,20.29789924621582,ztfr,ZTF,,27.595629249307823
713076019,60852.32391199982,,,20.368799209594727,ztfr,ZTF,,25.85117669778948
713076020,60852.36459490005,,,20.450599670410156,ztfg,ZTF,,23.975083689760698
713076040,60853.29265049985,19.983026842840214,0.2020268589258194,20.061389853019936,ztfg,ZTF,36.8798599243164,6.862368801447176
713550466,60854.30988429999,19.470718671848683,0.11756172776222228,20.1369395606488,ztfg,ZTF,59.11701965332024,6.4010935070050605
715102042,60854.30988429999,19.47069954556079,0.11756200343370436,20.13691788841195,ztfg,ZTF,59.118061065673835,6.401221279661535
715102043,60854.35530090006,,,20.628599166870117,ztfr,ZTF,,20.349808807370643
716045319,60856.32813660009,,,20.49810028076172,ztfg,ZTF,,22.948795065863163
716045320,60856.361863399856,,,20.341299057006836,ztfr,ZTF,,26.514312902238515
715102044,60858.30766199995,,,20.652000427246094,ztfr,ZTF,,19.915895053506652
715102045,60858.36572920019,19.25012247143428,0.11550254374742507,19.935529388195416,ztfg,ZTF,72.43542480468764,7.705809003790715
716045321,60858.36572920019,19.250099485887326,0.11550299823284149,19.935502130445574,ztfg,ZTF,72.43695831298825,7.706002462984414
716045322,60860.34604169987,,,20.725299835205078,ztfr,ZTF,,18.615729766018333
716745573,60860.408715299796,19.47069954556079,0.13583399355411527,19.980064161530446,ztfg,ZTF,59.118061065673835,7.3961265089391
716045323,60860.408715299796,19.47069001757241,0.1358337700366974,19.980056420143093,ztfg,ZTF,59.11857986450185,7.396179244110028
716745574,60862.36253469996,,,20.338511793933503,ztfr,ZTF,,26.582466939950766
719746157,60862.36253469996,,,20.338528372238926,ztfr,ZTF,,26.582061050482004
719746158,60862.40650459984,,,20.526500701904297,ztfg,ZTF,,22.35628921252186
719746159,60864.29975689994,,,20.245500564575195,ztfr,ZTF,,28.960081129474535
719746160,60864.42271990003,,,20.228900909423828,ztfg,ZTF,,29.406249398942798
719746161,60866.22626159992,,,19.74250030517578,ztfg,ZTF,,46.02564442137071
719746162,60866.279374999925,,,19.921499252319336,ztfr,ZTF,,39.030157074113255
719746163,60868.23908559978,,,19.945499420166016,ztfg,ZTF,,38.17686233798146
719746164,60868.28321760008,,,20.080900192260742,ztfr,ZTF,,33.700777704696456
719746165,60870.22290509986,,,20.41320037841797,ztfg,ZTF,,24.815318212860586
719746166,60870.27603009995,,,19.992300033569336,ztfr,ZTF,,36.5662131559868
720701947,60872.25754630007,20.161699522692413,0.19223999977111814,20.293975918586874,ztfg,ZTF,31.28384971618651,5.539105388512982
719746167,60872.25754630007,20.16169773539174,0.19223992526531217,20.29397455208139,ztfg,ZTF,31.283901214599656,5.539112360024685
720701948,60872.28129629977,,,20.28890037536621,ztfr,ZTF,,27.825299644521102
720701949,60875.259386599995,,,20.687000274658203,ztfr,ZTF,,19.28412287809767
727324733,60875.287754599936,19.612100885858165,0.12379200011491773,20.222255225157838,ztfg,ZTF,51.89907836914058,5.917358827384788
720701950,60875.287754599936,19.612066570673143,0.1237918958067894,20.2222218248232,ztfg,ZTF,51.90071868896479,5.917540864977506
727324734,60887.24289349979,,,20.486390689277066,ztfr,ZTF,,23.197635720277994
727788186,60887.24289349979,,,20.48640636078246,ztfr,ZTF,,23.197300888255185
727788187,60887.277673599776,,,20.662099838256836,ztfg,ZTF,,19.731498313206547
727788190,60888.263726899866,,,20.630699157714844,ztfg,ZTF,,20.310486998839405
729272467,60888.290428199805,,,20.280994700128783,ztfr,ZTF,,28.028646094094803
727788191,60888.290428199805,,,20.28099357739721,ztfr,ZTF,,28.028675077803747
729272468,60890.18232640019,,,19.948200225830078,ztfr,ZTF,,38.082014115018616
729272469,60890.3044906999,,,20.140600204467773,ztfg,ZTF,,31.89774032640499
729272470,60894.20032409998,19.56330131320042,0.18132264912128448,19.759056963619038,ztfg,ZTF,54.284954071044915,9.065822468158254
729515187,60894.20032409998,19.563299558381093,0.18132300674915314,19.759053067373124,ztfg,ZTF,54.28504180908212,9.065855001601443
729515188,60894.23246529978,,,20.081899642944336,ztfr,ZTF,,33.66976946605887
729996074,60895.178333300166,19.07189978530436,0.1619559973478317,19.390292987188126,ztfg,ZTF,85.35718536376942,12.732474081466806
729515189,60895.178333300166,19.071892021711676,0.16195635497570035,19.39028282609796,ztfg,ZTF,85.35779571533197,12.732593241555632
729996075,60895.23354170006,,,19.812999725341797,ztfr,ZTF,,43.13205098103589
729996076,60896.177187500056,,,19.499099731445312,ztfg,ZTF,,57.591727733542285
729996077,60896.22115739994,,,19.837900161743164,ztfr,ZTF,,42.15411105126056
732169688,60897.22800929984,19.22069950818536,0.15788400173187253,19.566739983522186,ztfg,ZTF,74.42523193359368,10.822659681055955
729996078,60897.22800929984,19.220665228402876,0.15788370370864868,19.566707753186805,ztfg,ZTF,74.42758178710946,10.822980959030437
732169689,60897.23754630005,,,19.881000518798828,ztfr,ZTF,,40.51350266429887
732169690,60898.19767360017,,,19.934200286865234,ztfg,ZTF,,38.57623913594414
732169691,60898.220960599836,,,19.952499389648438,ztfr,ZTF,,37.93151982073913
732169692,60899.18234949978,,,20.025299072265625,ztfg,ZTF,,35.47156673098722
732169693,60899.22347219987,,,20.059200286865234,ztfr,ZTF,,34.381109319581924
732169694,60900.287766200025,,,20.293699264526367,ztfr,ZTF,,27.70258487819862
731304244,60900.28870370006,,,20.260700225830078,ztfr,ZTF,,28.557481864569308
731304245,60900.356331000105,19.99189986403001,0.2875530123710632,19.68699084918447,ztfg,ZTF,36.5796928405762,9.687989423046954
732169695,60900.35729169985,,,19.767900466918945,ztfg,ZTF,,44.96139870355454
732169685,60902.198310200125,,,20.331675425702034,ztfr,ZTF,,26.75037223833914
731304246,60902.198310200125,,,20.331707005973634,ztfr,ZTF,,26.74959417481765
732169696,60902.19924770016,,,20.658300399780273,ztfr,ZTF,,19.80066791420656
732169686,60902.239733799826,,,20.668699264526367,ztfg,ZTF,,19.611928181064485
732169697,60902.24067129986,,,20.634199142456055,ztfg,ZTF,,20.24511942607325
732169698,60904.19876160007,,,20.688100814819336,ztfg,ZTF,,19.26458572065814
732169687,60904.19969910011,,,20.65559959411621,ztfg,ZTF,,19.849984060129607
732169699,60904.242013900075,,,20.262817655246455,ztfr,ZTF,,28.50184263408718
736771804,60904.242013900075,,,20.262866929182827,ztfr,ZTF,,28.50054916509635
736771805,60908.219490699936,,,20.18735731991651,ztfr,ZTF,,30.553225965949785
736313086,60908.22043980006,,,20.310017837026727,ztfr,ZTF,,27.289329501409544
733206214,60908.22043980006,,,20.310061437886144,ztfr,ZTF,,27.288233641914772
736313087,60908.282222200185,,,20.525999069213867,ztfg,ZTF,,22.366620669237797
736771806,60908.28334489977,,,20.42169952392578,ztfg,ZTF,,24.621822176609037
736313088,60910.18731479999,,,20.32509994506836,ztfr,ZTF,,26.912870519888187
736313089,60910.22416670015,,,20.452299118041992,ztfg,ZTF,,23.93758606549003
736771814,60911.216330999974,,,20.496999740600586,ztfg,ZTF,,22.97206855997046
736313090,60914.18226849986,20.379699903804465,0.22292199730873105,20.351203379047927,ztfg,ZTF,25.592931747436573,5.254708682571336
736313091,60914.20144680003,,,20.51180076599121,ztfr,ZTF,,22.661032497624163
736313092,60916.18228009995,19.76082247738801,0.13131819665431974,20.306895991259527,ztfg,ZTF,45.25546264648446,5.47358162825303
736771791,60916.18228009995,19.760799872319836,0.13131800293922422,20.30687498782504,ztfg,ZTF,45.25640487670898,5.473687515046359
736771792,60916.22297450015,,,20.49209976196289,ztfr,ZTF,,23.075976882737823
736771815,60917.16284719994,19.20734245107485,0.11956170201301575,19.85524801820933,ztfg,ZTF,75.3464889526366,8.297185283499841
737215094,60918.17395830015,19.209030445109857,0.1122702583670616,19.925254428983834,ztfg,ZTF,75.22943878173831,7.779079754198982
738039088,60918.17395830015,19.20900005518853,0.11226999759674072,19.925226560906772,ztfg,ZTF,75.23154449462895,7.779279425882886
738039089,60918.19692130014,,,20.475900650024414,ztfr,ZTF,,23.42285015096972
738039090,60920.221249999944,,,19.783599853515625,ztfr,ZTF,,44.31594947885565
738039272,60920.22172449995,20.055099850169388,0.23636299371719358,19.96303693422931,ztfr,ZTF,34.5111999511719,7.5130317120159384
738039273,60920.24373839982,19.416319306687818,0.14549286663532257,19.851100843691935,ztfg,ZTF,62.154457092285234,8.328938555137581
742528052,60920.24373839982,19.416300182183285,0.1454930007457733,19.8510807183926,ztfg,ZTF,62.155551910400426,8.32909294248726
738039091,60920.244756899774,19.366134846137697,0.16061219573020932,19.69357433677596,ztfg,ZTF,65.09476470947267,9.629422915724563
742528018,60920.244756899774,19.366100615596462,0.16061200201511383,19.693541415746864,ztfg,ZTF,65.09681701660163,9.629714897622911
742528053,60922.159247700125,,,19.917400360107422,ztfg,ZTF,,39.17778295882337
742528019,60922.1644791998,,,19.97480010986328,ztfg,ZTF,,37.16036371176922
742528020,60922.20410879981,,,19.994122443030573,ztfr,ZTF,,36.50488820678723
742528054,60922.20693290001,,,20.051700592041016,ztfr,ZTF,,34.61941805340965
742528055,60923.15587959997,,,19.874900817871094,ztfg,ZTF,,40.74174937398062
742528056,60923.26390049979,,,19.495100021362305,ztfr,ZTF,,57.80427938707753
742528021,60924.15221060021,,,19.9955997467041,ztfr,ZTF,,36.455251717909626
742528022,60924.243506900035,,,19.605899810791016,ztfg,ZTF,,52.1963429183136
742528023,60926.15936340019,,,19.71139907836914,ztfg,ZTF,,47.36312711749769
742528024,60926.18021989986,,,19.92180061340332,ztfr,ZTF,,39.01932521811826
742528057,60928.1854514,,,19.793699264526367,ztfg,ZTF,,43.905638187033176
742528025,60928.18707180023,,,19.882299423217773,ztfg,ZTF,,40.465063916026004
742528026,60928.197881899774,,,20.09453350909115,ztfr,ZTF,,33.28025125127109
742528058,60928.19884259999,,,20.050100326538086,ztfr,ZTF,,34.6704812006634
742528059,60932.15943290014,,,20.652599334716797,ztfg,ZTF,,19.904912193102728
742528027,60932.160370400175,,,20.642499923706055,ztfg,ZTF,,20.09092953786318
742528028,60932.20467589982,,,19.968783527064126,ztfr,ZTF,,37.366858647972116
742528060,60932.20611110004,,,20.30345557438896,ztfr,ZTF,,27.454767499697642
745434981,60932.20611110004,,,20.303460022374857,ztfr,ZTF,,27.454655024707872
745434977,60934.157199100126,20.5625994630524,0.3206790089607238,20.13930892022796,ztfg,ZTF,21.625204086303732,6.38713988220936
745434982,60934.158680600114,20.448601095900294,0.24744400382041928,20.306794549375777,ztfg,ZTF,24.019256591796903,5.474093056690733
745434983,60934.18053240003,,,20.40942922198669,ztfr,ZTF,,24.90166069431862
745434978,60934.181481500156,,,20.543399810791016,ztfr,ZTF,,22.011015300412087
745434984,60935.15729170013,,,20.49850082397461,ztfg,ZTF,,22.940330497075315
745434985,60935.200104199816,,,20.37529945373535,ztfr,ZTF,,25.696869471617447
745434979,60938.225208300166,,,20.436415248536704,ztfr,ZTF,,24.290357157982832
745434986,60938.22568289982,,,20.26259994506836,ztfr,ZTF,,28.507558353405596
745434987,60938.25261570001,,,20.31060028076172,ztfg,ZTF,,27.274694052774024
745434980,60938.253564800136,,,20.354400634765625,ztfg,ZTF,,26.196287379327753
753281001,60939.13745369995,19.216700092283855,0.10334300249814984,20.02288319322254,ztfg,ZTF,74.69989013671874,7.110116526629202
745434988,60939.13745369995,19.216686674613516,0.10334259271621703,20.022874080787698,ztfg,ZTF,74.70081329345705,7.110176201111066
753281002,60939.21981480019,,,20.297399520874023,ztfr,ZTF,,27.60833344878092
748406001,60941.261157399975,,,18.137699127197266,ztfr,ZTF,,201.79962233273355
753281003,60941.265729200095,,,17.77280044555664,ztfr,ZTF,,282.4098380625945
753281004,60942.140798599925,,,20.42729949951172,ztfg,ZTF,,24.49515546664221
753281005,60942.1807407001,,,20.298999786376953,ztfr,ZTF,,27.567671526952772
748406002,60943.13520829985,,,20.538000106811523,ztfg,ZTF,,22.12075558846649
753281006,60943.13614579989,,,20.505199432373047,ztfg,ZTF,,22.799232481056386
753281007,60943.2209954001,,,20.38170051574707,ztfr,ZTF,,25.545816821305877
748406003,60943.22193290014,,,20.353300094604492,ztfr,ZTF,,26.22285431402764
753281008,60944.13835649984,,,19.938709008776165,ztfr,ZTF,,38.416376274367394
753281009,60944.184756900184,,,20.354700088500977,ztfg,ZTF,,26.189063254003088
748406004,60948.15855319984,,,20.23089603131659,ztfr,ZTF,,29.35226282254516
753280983,60948.15855319984,,,20.230924142783266,ztfr,ZTF,,29.35150285481759
753281010,60948.15949069988,,,20.378400802612305,ztfr,ZTF,,25.623572437788308
753280984,60948.240833300166,,,20.23200035095215,ztfg,ZTF,,29.322423344882484
753281011,60948.241782399826,,,20.241500854492188,ztfg,ZTF,,29.066963026802988
753281012,60949.14163189987,,,20.19179916381836,ztfg,ZTF,,30.428485322951758
753281013,60949.153252299875,,,20.111824206406904,ztfr,ZTF,,32.754450460987556
753280985,60950.13974539982,,,20.114599227905273,ztfg,ZTF,,32.67084060731404
753281014,60950.16108800005,,,19.704309301813723,ztfr,ZTF,,47.673416791814894
753280986,60950.1651504999,,,20.28480432349948,ztfr,ZTF,,27.930471720165187
753281015,60950.215474499855,,,19.81100082397461,ztfg,ZTF,,43.211532653411034
753281016,60951.13936340017,,,19.835800170898438,ztfg,ZTF,,42.23572287492864
753281017,60951.15943290014,,,19.245100021362305,ztfr,ZTF,,72.77127623084169
753280987,60953.15599540016,,,19.801000595092773,ztfr,ZTF,,43.61137323587568
753281018,60953.156932900194,,,19.61639976501465,ztfr,ZTF,,51.69399470385962
753281019,60953.23333329987,,,19.26289939880371,ztfg,ZTF,,71.58800182235545
753280988,60953.23428239999,,,19.34760093688965,ztfg,ZTF,,66.21549427379375
753281020,60954.124872699846,,,19.90981302388189,ztfr,ZTF,,39.45252379567482
753281021,60954.17341439985,,,19.501100540161133,ztfg,ZTF,,57.48569468260599
753280989,60955.13556709979,,,19.645200729370117,ztfr,ZTF,,50.34075309135611
753281022,60955.139629600104,,,19.5841007232666,ztfr,ZTF,,53.25491682070301
753281023,60955.19568290003,,,18.99139976501465,ztfg,ZTF,,91.92636640453469
753280990,60955.19974539988,,,19.044200897216797,ztfg,ZTF,,87.56280010870321
753281024,60956.136932900175,,,19.52090072631836,ztfg,ZTF,,56.44684976765264
758715055,60956.13787040021,,,19.535200119018555,ztfg,ZTF,,55.70830599091156
753281025,60956.15738430014,,,19.583499908447266,ztfr,ZTF,,53.28439469722949
758715056,60956.1926851999,,,19.29159927368164,ztfg,ZTF,,69.72046749742688
753281026,60957.12399310013,,,19.866300582885742,ztfg,ZTF,,41.065750748744094
753280991,60957.12493060017,,,19.84000015258789,ztfg,ZTF,,42.07265692560991
753281027,60957.21390049998,,,19.51348915341812,ztfr,ZTF,,56.833491681620394
753280992,60957.214838000014,,,19.470699310302734,ztfr,ZTF,,59.11807387541674
753281028,60960.1381019,,,20.42060089111328,ztfr,ZTF,,24.646749071439675
753280993,60960.139039400034,,,20.45240020751953,ztfr,ZTF,,23.935357416016927
753280994,60960.21290510008,,,20.0851993560791,ztfg,ZTF,,33.56759738650162
753281029,60960.21385420021,20.2344001821037,0.3295370042324066,19.781525497985314,ztfg,ZTF,29.257682800292944,8.880139667939314
753281030,60961.14578700019,19.446430639005072,0.11249382793903351,20.160494690101384,ztfg,ZTF,60.45437622070309,6.263716883465612
754591306,60961.14578700019,19.446399946769056,0.11249399930238722,20.160462343950137,ztfg,ZTF,60.45608520507814,6.2639034943116565
754591307,60961.15218750015,,,20.324499130249023,ztfr,ZTF,,26.92776744061439
754211325,60965.11480320012,,,20.08326018680077,ztfr,ZTF,,33.62760405989375
754053750,60965.11480320012,,,20.08329321546981,ztfr,ZTF,,33.62658110596936
754211326,60965.208194400184,19.197109449976683,0.12906022369861603,19.762014205244476,ztfg,ZTF,76.05998229980477,9.041163302012547
754591304,60965.208194400184,19.197099975057128,0.12906000018119812,19.762006610696396,ztfg,ZTF,76.06064605712908,9.04122654369984
754591308,60966.10856480012,,,20.34269905090332,ztfg,ZTF,,26.480146265454437
754591309,60966.151284699794,,,20.073585080426952,ztfr,ZTF,,33.92860220004151
754971614,60966.151284699794,,,20.073588589476607,ztfr,ZTF,,33.92849254453132
754971611,60967.11233799998,,,20.026379146539398,ztfr,ZTF,,35.436297687956475
755850109,60967.117337999865,,,20.14204145652359,ztfr,ZTF,,31.85542601094174
754971615,60967.117337999865,,,20.142078586379064,ztfr,ZTF,,31.854336642148
755850108,60967.17644680012,,,19.896400451660156,ztfg,ZTF,,39.94292081284728
755850110,60967.17740740022,,,19.96619987487793,ztfg,ZTF,,37.455883887371044
755850111,60968.10593750002,,,20.353900909423828,ztfr,ZTF,,26.20834736380266
755850112,60968.15271990001,,,20.268699645996094,ztfg,ZTF,,28.347851014000558
758715044,60969.11166669987,,,20.253812916531132,ztfr,ZTF,,28.739210500461994
755850113,60969.11166669987,,,20.253830597429744,ztfr,ZTF,,28.738742494580432
755855270,60969.11670139991,,,20.040055126856966,ztfr,ZTF,,34.99273994644264
758715036,60969.11670139991,,,20.04009261493055,ztfr,ZTF,,34.99153174526303
758715037,60969.20487269992,,,19.951799392700195,ztfg,ZTF,,37.95598295380914
758715045,60970.12133099977,,,20.347000122070312,ztfg,ZTF,,26.375454443476826
758715046,60970.13109950023,,,20.182899475097656,ztfr,ZTF,,30.67893010339199
758715038,60972.1184605998,,,20.131200790405273,ztfg,ZTF,,32.17508358812127
758715039,60972.16119210003,,,19.91181042866454,ztfr,ZTF,,39.380010584776606
758715047,60973.11803240003,,,20.059943363912566,ztfr,ZTF,,34.357586964310684
758715048,60973.12887729984,,,20.449499130249023,ztfg,ZTF,,23.9993979932949
758715049,60974.113645799924,,,20.349165337260906,ztfr,ZTF,,26.322907951768244
758715040,60974.11458329996,,,20.184028618263977,ztfr,ZTF,,30.647041236229086
758715050,60974.17728010006,,,19.943099975585938,ztfg,ZTF,,38.26132535935376
758715041,60974.1782176001,,,19.95359992980957,ztfg,ZTF,,37.89309058652698
758715051,60975.10453699995,,,20.461700439453125,ztfg,ZTF,,23.73120681740635
758715052,60975.11202549981,,,20.185092267460572,ztfg,ZTF,,30.617032345879572
758715057,60975.112499999814,,,20.52741526979603,ztfg,ZTF,,22.337465362723236

==> LightcurveAndClassFigures/ZTF24aaqrjdd_photometry.csv <==
"id","mjd","mag","magerr","limiting_mag","filter","instrument_name","flux","fluxerr"
572576488,60437.30344909988,,,20.289600372314453,ztfg,ZTF,,27.807365870845807
572576489,60437.35074070003,,,19.618200302124023,ztfi,ZTF,,51.60833870319292
572576490,60437.38711810019,,,20.19879913330078,ztfr,ZTF,,30.23293752965977
572588428,60437.38711810019,,,20.1988,ztfr,ZTF,,30.23291339594044
572576491,60437.387627299875,,,20.07270050048828,ztfr,ZTF,,33.95625605378887
572588429,60437.387627299875,,,20.0727,ztfr,ZTF,,33.95627170649718
572576492,60437.434733800124,,,20.338600158691406,ztfg,ZTF,,26.58030356208709
572588430,60437.434733800124,,,20.3386,ztfg,ZTF,,26.580307447069508
572576493,60438.25932870014,,,20.320100784301758,ztfr,ZTF,,27.037073787344696
572588431,60438.25932870014,,,20.3201,ztfr,ZTF,,27.03709331808527
572576494,60438.280798600055,,,19.3843994140625,ztfi,ZTF,,64.00888091552952
572576495,60438.35045140004,,,19.516599655151367,ztfi,ZTF,,56.67090367200285
572588432,60438.35045140004,,,19.5166,ztfi,ZTF,,56.67088567234467
572576496,60438.411041699816,,,19.96929931640625,ztfr,ZTF,,37.349111381125056
572588433,60438.411041699816,,,19.9693,ztfr,ZTF,,37.34908786564222
572576497,60438.428101900034,,,20.338300704956055,ztfg,ZTF,,26.587635609141923
572588434,60438.428101900034,,,20.3383,ztfg,ZTF,,26.58765287219413
572588435,60439.43021989986,,,19.4686,ztfi,ZTF,,59.23249139346098
572576498,60440.300196799915,,,20.457700729370117,ztfg,ZTF,,23.818790702244186
572576499,60440.39533559978,,,20.375900268554688,ztfr,ZTF,,25.68265350557888
572588436,60440.39533559978,,,20.3759,ztfr,ZTF,,25.68265985813281
572576500,60440.41258100001,,,20.140100479125977,ztfr,ZTF,,31.912425088697837
572588437,60440.41258100001,,,20.1401,ztfr,ZTF,,31.912439171377525
572588438,60440.43039349979,21.30041901291836,0.35738364857555177,20.2409,ztfg,ZTF,10.960551192633373,3.607802483196231
572576501,60440.43039349979,,,20.24090003967285,ztfg,ZTF,,29.083052289508792
572588439,60442.30181710003,,,19.5305,ztfi,ZTF,,55.94998829397761
572576502,60442.332638899796,,,20.450300216674805,ztfg,ZTF,,23.981697099624373
572576503,60442.34711810015,,,20.36370086669922,ztfg,ZTF,,25.972852748421182
572588440,60442.34711810015,,,20.3637,ztfg,ZTF,,25.972873481505367
572576504,60442.41089119995,,,20.484699249267578,ztfr,ZTF,,23.233802874283278
572588441,60442.41089119995,,,20.4847,ztfr,ZTF,,23.2337868092732
572576505,60442.42878470011,,,20.31439971923828,ztfr,ZTF,,27.179415463526325
572588442,60442.42878470011,,,20.3144,ztfr,ZTF,,27.179408435172334
572588443,60444.30890050018,21.213912838288106,0.3224658357259947,20.3627,ztfr,ZTF,11.869566683999455,3.525285169351031
572576506,60444.30890050018,,,20.362699508666992,ztfr,ZTF,,25.99681816630342
572576507,60444.36598380003,,,20.538999557495117,ztfg,ZTF,,22.1004021807754
572588444,60444.36598380003,,,20.539,ztfg,ZTF,,22.100393173491792
572576508,60444.366956000216,,,20.738000869750977,ztfg,ZTF,,18.39923015888483
572576509,60444.427268499974,,,20.35059928894043,ztfr,ZTF,,26.288165752786814
572588445,60444.427268499974,,,20.3506,ztfr,ZTF,,26.288148536408055
572576510,60446.33155089989,,,19.860300064086914,ztfr,ZTF,,41.29333641398525
572588446,60446.33155089989,,,19.8603,ztfr,ZTF,,41.2933388513753
572576511,60446.33353010006,,,20.166200637817383,ztfr,ZTF,,31.154425340132846
572588447,60446.33353010006,,,20.1662,ztfr,ZTF,,31.154443641852716
572576512,60446.361527800094,,,20.21540069580078,ztfg,ZTF,,29.774173974375245
572576513,60446.41568290023,,,20.291400909423828,ztfg,ZTF,,27.761289575848338
572588448,60446.41568290023,,,20.2914,ztfg,ZTF,,27.76131282900019
572588449,60446.46623839997,,,19.4577,ztfi,ZTF,,59.83013737229306
572576514,60448.26041670004,,,20.074399948120117,ztfr,ZTF,,33.903147628908265
572588450,60448.26041670004,,,20.0744,ztfr,ZTF,,33.903146008909495
572576515,60448.35366899986,,,19.70240020751953,ztfg,ZTF,,47.75731664748948
572588451,60448.35366899986,,,19.7024,ztfg,ZTF,,47.75732577546811
572576516,60448.36369210016,,,19.970300674438477,ztfg,ZTF,,37.31468074211174
572576716,60448.38997690007,,,20.519642212338873,ztfr,ZTF,,22.497958693064266
572576517,60448.38997690007,,,20.039499282836914,ztfr,ZTF,,35.01065911029138
572588452,60448.38997690007,,,20.0395,ztfr,ZTF,,35.0106359846519
572588453,60449.19759259978,,,19.2301,ztfi,ZTF,,73.78362697676242
572576518,60450.320185199846,,,19.470600128173828,ztfg,ZTF,,59.123474565031756
572588454,60450.320185199846,,,19.4706,ztfg,ZTF,,59.12348154470364
572576519,60450.345567100216,,,19.482799530029297,ztfg,ZTF,,58.46287760561527
572576520,60450.36422450002,,,19.73189926147461,ztfr,ZTF,,46.47723629337053
572588455,60450.36422450002,,,19.7319,ztfr,ZTF,,46.4772046792388
572588456,60452.218877300154,,,19.0285,ztfi,ZTF,,88.83825104030186
572576521,60452.300763899926,,,19.2731990814209,ztfg,ZTF,,70.91210336593026
572588457,60452.300763899926,,,19.2732,ztfg,ZTF,,70.9120433712941
572576522,60452.302210600115,,,19.331499099731445,ztfg,ZTF,,67.20481038755547
572576523,60452.36575229978,,,19.305500030517578,ztfr,ZTF,,68.83352139064502
572588458,60452.36575229978,,,19.3055,ztfr,ZTF,,68.83352332539906
572576524,60452.36672449997,,,19.597200393676758,ztfr,ZTF,,52.61624396334003
572588459,60452.36672449997,,,19.5972,ztfr,ZTF,,52.61626304145121
572588460,60455.34309029998,,,18.7913,ztfi,ZTF,,110.5299567284649
572576525,60456.32131939987,,,19.94070053100586,ztfr,ZTF,,38.345975247889655
572588461,60456.32131939987,,,19.9407,ztfr,ZTF,,38.34599400193178
572576717,60456.322777799796,,,20.399022512246876,ztfr,ZTF,,25.141488998834937
572576526,60456.322777799796,,,19.903799057006836,ztfr,ZTF,,39.67166036117395
572588462,60456.322777799796,,,19.9038,ztfr,ZTF,,39.671625905209304
572576527,60458.24148150021,,,20.627899169921875,ztfg,ZTF,,20.362932987028003
572576718,60458.288310199976,,,21.046729767461247,ztfg,ZTF,,13.845482435602998
572576528,60458.288310199976,,,20.41939926147461,ztfg,ZTF,,24.674041758998342
572588463,60458.288310199976,,,20.4194,ztfg,ZTF,,24.67402497554759
572588464,60458.32903939998,,,19.6896,ztfi,ZTF,,48.3236800265703
572576529,60458.345324099995,,,20.219100952148438,ztfr,ZTF,,29.672874457772206
572588465,60458.345324099995,,,20.2191,ztfr,ZTF,,29.672900479740797
572576719,60458.3676041998,,,20.613544374061192,ztfr,ZTF,,20.63394413457421
572576530,60458.3676041998,,,20.068099975585938,ztfr,ZTF,,34.100442120764505
572588466,60458.3676041998,,,20.0681,ztfr,ZTF,,34.10044135397571
572576531,60460.27929400001,,,20.19849967956543,ztfr,ZTF,,30.241277137973714
572588467,60460.27929400001,,,20.1985,ztfr,ZTF,,30.241268212832278
572576532,60460.30523149995,,,20.446500778198242,ztfg,ZTF,,24.065765952042646
572576720,60460.324548599776,,,20.91554061588684,ztfg,ZTF,,15.623695051051733
572576533,60460.324548599776,,,20.329200744628906,ztfg,ZTF,,26.81141297648081
572588468,60460.324548599776,,,20.3292,ztfg,ZTF,,26.81143136452006
572576721,60460.37021989981,,,20.635757356095056,ztfr,ZTF,,20.216085122123754
572576534,60460.37021989981,,,20.101200103759766,ztfr,ZTF,,33.07653124055202
572588469,60460.37021989981,,,20.1012,ztfr,ZTF,,33.07653440155312
572588470,60462.28155090008,21.271761414586976,0.23366658354846437,20.5532,ztfg,ZTF,11.253702606067895,2.4219642199516933
572576535,60462.28155090008,,,20.553199768066406,ztfg,ZTF,,21.813235733834563
572576536,60462.30734949978,,,20.702299118041992,ztfg,ZTF,,19.01430048296125
572588471,60462.34190970007,,,19.5949,ztfi,ZTF,,52.72784233239261
572576537,60462.36983799981,,,20.413400650024414,ztfr,ZTF,,24.810741276684105
572588472,60462.36983799981,,,20.4134,ztfr,ZTF,,24.810756130745652
572576722,60462.39055560017,,,21.04681844145574,ztfr,ZTF,,13.844351696760882
572576538,60462.39055560017,,,20.509599685668945,ztfr,ZTF,,22.707019124507955
572588473,60462.39055560017,,,20.5096,ztfr,ZTF,,22.7070125506089
572576539,60464.344768499956,,,20.28700065612793,ztfr,ZTF,,27.874028358506912
572588474,60464.344768499956,,,20.287,ztfr,ZTF,,27.87404520323769
572576540,60464.364988400135,,,20.23430061340332,ztfg,ZTF,,29.26036603312675
572588475,60464.364988400135,,,20.2343,ztfg,ZTF,,29.260382564223935
572576541,60464.36696759984,,,20.38610076904297,ztfg,ZTF,,25.44249468022848
572576723,60464.40554400021,,,20.672737290669104,ztfr,ZTF,,19.539123761199182
572576542,60464.40554400021,,,20.116500854492188,ztfr,ZTF,,32.61366892658581
572588476,60464.40554400021,,,20.1165,ztfr,ZTF,,32.6136945940879
572576543,60465.194340299815,,,20.06599998474121,ztfg,ZTF,,34.16646176155302
572588477,60465.194340299815,,,20.066,ztfg,ZTF,,34.16646128138224
572576544,60465.195196799934,,,20.2716007232666,ztfg,ZTF,,28.272206918926436
572588478,60465.19856479997,21.20343273889234,0.3483859724294207,20.1362,ztfg,ZTF,11.984692746729491,3.8455923441986672
572576545,60465.19856479997,,,20.136199951171875,ztfg,ZTF,,32.02727726322965
572576546,60465.19942130009,,,20.11910057067871,ztfg,ZTF,,32.53567129113681
572576547,60465.20278939977,,,19.87849998474121,ztfg,ZTF,,40.606915907247476
572588479,60465.20278939977,,,19.8785,ztfg,ZTF,,40.60691533656346
572576548,60465.203645799775,,,20.1023006439209,ztfg,ZTF,,33.04302069913487
572576549,60465.20700229984,,,19.76259994506836,ztfg,ZTF,,45.181435168000476
572588480,60465.20700229984,,,19.7626,ztfg,ZTF,,45.181432882095095
572576550,60465.20785879996,,,19.93120002746582,ztfg,ZTF,,38.68298586110236
572576551,60465.21122690011,,,20.35540008544922,ztfg,ZTF,,26.172184056324518
572588481,60465.21122690011,,,20.3554,ztfg,ZTF,,26.172186116118393
572576552,60465.21208330011,,,20.433000564575195,ztfg,ZTF,,24.36687156399057
572576553,60465.215451399796,,,20.090200424194336,ztfg,ZTF,,33.41333541492927
572588482,60465.215451399796,,,20.0902,ztfg,ZTF,,33.41334846943583
572576554,60465.216307899915,,,20.07819938659668,ztfg,ZTF,,33.78471388696091
572576555,60465.26291669998,,,17.657699584960938,ztfg,ZTF,,313.99314443607994
572588483,60465.26291669998,,,17.6577,ztfg,ZTF,,313.9930244074815
572576556,60465.263773099985,,,17.76460075378418,ztfg,ZTF,,284.5507263182868
572576557,60465.26714120014,,,16.44339942932129,ztfg,ZTF,,960.81600381042
572588484,60465.26714120014,,,16.4434,ztfg,ZTF,,960.8154987917129
572576558,60465.26799769979,,,15.919400215148926,ztfg,ZTF,,1556.8254191211954
572576559,60465.31017359998,,,15.50979995727539,ztfg,ZTF,,2270.2831042920625
572576560,60465.314398100134,,,16.716800689697266,ztfg,ZTF,,746.929692404832
572576561,60465.31776619982,,,18.35379981994629,ztfg,ZTF,,165.37888974940844
572588485,60465.31776619982,,,18.3538,ztfg,ZTF,,165.37886232370394
572576562,60465.31862269994,,,18.323699951171875,ztfg,ZTF,,170.02783290121437
572576563,60465.3219792,,,18.173599243164062,ztfg,ZTF,,195.23618049108475
572588486,60465.3219792,,,18.1736,ztfg,ZTF,,195.23604439752378
572576564,60465.32284720009,,,18.34760093688965,ztfg,ZTF,,166.3258016220428
572576565,60465.326203700155,,,17.774499893188477,ztfg,ZTF,,281.9681420862613
572588487,60465.326203700155,,,17.7745,ztfg,ZTF,,281.96811434706916
572576566,60465.32706019981,,,18.0841007232666,ztfg,ZTF,,212.01164253551926
572576567,60465.33041669987,,,17.883499145507812,ztfg,ZTF,,255.03532674443662
572588488,60465.33041669987,,,17.8835,ztfg,ZTF,,255.03512602753347
572576568,60465.33127309987,,,18.183000564575195,ztfg,ZTF,,193.55294075177918
572576569,60465.334641200025,,,17.657699584960938,ztfg,ZTF,,313.99314443607994
572588489,60465.334641200025,,,17.6577,ztfg,ZTF,,313.9930244074815
572576570,60465.33549770014,,,17.547100067138672,ztfg,ZTF,,347.66420058642484
572576571,60465.33886570018,,,18.231199264526367,ztfg,ZTF,,185.14854104272328
572588490,60465.33886570018,,,18.2312,ztfg,ZTF,,185.14841562383825
572576572,60465.33972219983,,,18.643400192260742,ztfg,ZTF,,126.66012815034979
572576573,60465.343078699894,,,19.021799087524414,ztfg,ZTF,,89.38823559993615
572588491,60465.343078699894,,,19.0218,ztfg,ZTF,,89.38816047621093
572576574,60465.34393520001,,,19.545900344848633,ztfg,ZTF,,55.161981979622574
572576575,60465.347291700076,,,18.853900909423828,ztfg,ZTF,,104.33731013886681
572588492,60465.347291700076,,,18.8539,ztfg,ZTF,,104.3373975329091
572576576,60465.34814810008,,,19.129499435424805,ztfg,ZTF,,80.94690083357689
572576577,60465.35152779985,,,19.74209976196289,ztfg,ZTF,,46.042627055219825
572588493,60465.35152779985,,,19.7421,ztfg,ZTF,,46.042616960822464
572576578,60465.35238429997,,,19.98780059814453,ztfg,ZTF,,36.71806283832229
572576579,60465.35574069992,,,19.50149917602539,ztfg,ZTF,,57.46459227012748
572588494,60465.35574069992,,,19.5015,ztfg,ZTF,,57.464548659767246
572576580,60465.356597200036,,,19.517799377441406,ztfg,ZTF,,56.608317754484425
572576581,60465.3599537001,,,18.804899215698242,ztfg,ZTF,,109.15416549433543
572588495,60465.3599537001,,,18.8049,ztfg,ZTF,,109.15408664482061
572576582,60465.36082179984,,,19.874900817871094,ztfg,ZTF,,40.74174937398062
572576583,60465.36417819979,,,20.148000717163086,ztfg,ZTF,,31.681060666931483
572588496,60465.36417819979,,,20.148,ztfg,ZTF,,31.681081593280485
572576584,60465.365034699906,,,19.950000762939453,ztfg,ZTF,,38.01891291641494
572576585,60465.36840280006,,,19.274900436401367,ztfg,ZTF,,70.80107070251411
572588497,60465.36840280006,,,19.2749,ztfg,ZTF,,70.8010991603386
572576586,60465.369259300176,,,19.35849952697754,ztfg,ZTF,,65.55414979986607
572576587,60465.37261570012,,,19.0718994140625,ztfg,ZTF,,85.35721454964859
572588498,60465.37261570012,,,19.0719,ztfg,ZTF,,85.3571684850713
572576588,60465.373472199775,,,19.023799896240234,ztfg,ZTF,,89.22366148987774
572576589,60465.37684029993,,,20.077699661254883,ztfg,ZTF,,33.80026735524693
572588499,60465.37684029993,,,20.0777,ztfg,ZTF,,33.80025680970769
572576590,60465.377696800046,,,20.494400024414062,ztfg,ZTF,,23.02713940860968
572576591,60465.38105319999,,,20.42169952392578,ztfg,ZTF,,24.621822176609037
572588500,60465.38105319999,,,20.4217,ztfg,ZTF,,24.621811380421008
572576592,60465.38190970011,,,20.458799362182617,ztfg,ZTF,,23.794701176720686
572588501,60465.38190970011,,,20.4588,ztfg,ZTF,,23.794687198491438
572576593,60465.385277799796,,,20.31399917602539,ztfg,ZTF,,27.189444178318983
572588502,60465.385277799796,,,20.314,ztfg,ZTF,,27.18942354402213
572576594,60465.386134299915,,,20.56719970703125,ztfg,ZTF,,21.53377233541938
572576595,60465.38949069986,,,20.09869956970215,ztfg,ZTF,,33.1527968272201
572588503,60465.38949069986,,,20.0987,ztfg,ZTF,,33.15278368814048
572576596,60465.39034719998,,,20.267900466918945,ztfg,ZTF,,28.36872473010998
572576597,60465.39371530013,,,20.262500762939453,ztfg,ZTF,,28.510162641134475
572588504,60465.39371530013,,,20.2625,ztfg,ZTF,,28.510182675039083
572576598,60465.394571799785,,,20.403600692749023,ztfg,ZTF,,25.03569908285489
572576599,60465.3979282002,,,20.124300003051758,ztfg,ZTF,,32.380235182842156
572588505,60465.3979282002,,,20.1243,ztfg,ZTF,,32.380235273855604
572576600,60465.39878469985,,,20.1835994720459,ztfg,ZTF,,30.659157127140038
572588506,60465.4021528,20.86569197967139,0.32895801760796983,19.8848,ztfg,ZTF,16.35773650339474,4.956092049918324
572576601,60465.4021528,,,19.88479995727539,ztfg,ZTF,,40.37197699321823
572576602,60465.40300930012,,,20.136199951171875,ztfg,ZTF,,32.02727726322965
572576603,60465.406365700066,,,19.67620086669922,ztfg,ZTF,,48.92374043101624
572588507,60465.406365700066,,,19.6762,ztfg,ZTF,,48.92377948487139
572576604,60465.407222200185,,,19.734699249267578,ztfg,ZTF,,46.357531308473064
572576605,60465.41059029987,,,18.576499938964844,ztfg,ZTF,,134.71005840036736
572588508,60465.41059029987,,,18.5765,ztfg,ZTF,,134.71005082758035
572576606,60465.41144679999,,,18.75860023498535,ztfg,ZTF,,113.9094896281294
572576607,60465.414814800024,,,18.526399612426758,ztfg,ZTF,,141.07178287746467
572588509,60465.414814800024,,,18.5264,ztfg,ZTF,,141.0717325193407
572576608,60465.41567130014,,,18.73710060119629,ztfg,ZTF,,116.18759427965016
572576609,60465.419027800206,,,18.01099967956543,ztfg,ZTF,,226.77758608584458
572588510,60465.419027800206,,,18.011,ztfg,ZTF,,226.7775191567259
572576610,60465.41988429986,,,18.252399444580078,ztfg,ZTF,,181.5683814478121
572576611,60465.423252299894,,,17.655799865722656,ztfg,ZTF,,314.5430210708043
572588511,60465.423252299894,,,17.6558,ztfg,ZTF,,314.5429821700122
572576612,60465.427465300076,,,17.56329917907715,ztfg,ZTF,,342.5155779069748
572588512,60465.427465300076,,,17.5633,ztfg,ZTF,,342.5153189317671
572576613,60465.428321800195,,,17.410499572753906,ztfg,ZTF,,394.2758447463358
572576614,60465.43168980023,,,17.500499725341797,ztfg,ZTF,,362.9109814463647
572588513,60465.43168980023,,,17.5005,ztfg,ZTF,,362.9108896409478
572576615,60465.43254629988,,,17.92690086364746,ztfg,ZTF,,245.0415069055248
572576616,60465.435902799945,,,18.291000366210938,ztfg,ZTF,,175.22652708592554
572588514,60465.435902799945,,,18.291,ztfg,ZTF,,175.2265861885706
572576617,60465.436759300064,,,18.4596004486084,ztfg,ZTF,,150.0236821727968
572576618,60465.4401273001,,,19.42840003967285,ztfg,ZTF,,61.46671225887292
572588515,60465.4401273001,,,19.4284,ztfg,ZTF,,61.4667145048695
572576619,60465.44098380022,,,19.78260040283203,ztfg,ZTF,,44.35676233735404
572576620,60465.444340299815,,,19.78510093688965,ztfg,ZTF,,44.25472284668948
572588516,60465.444340299815,,,19.7851,ztfg,ZTF,,44.254761034427396
572576621,60465.445196799934,,,19.964500427246094,ztfg,ZTF,,37.51455758391222
572576622,60465.44856479997,,,19.73349952697754,ztfg,ZTF,,46.40878399970146
572588517,60465.44856479997,,,19.7335,ztfg,ZTF,,46.40876378080087
572576623,60465.44942130009,,,19.711999893188477,ztfg,ZTF,,47.33692499169686
572576624,60465.45277780015,,,19.77199935913086,ztfg,ZTF,,44.791979564437035
572588518,60465.45277780015,,,19.772,ztfg,ZTF,,44.7919531254284
572576625,60465.4536342998,,,19.803499221801758,ztfg,ZTF,,43.511124895736785
572576626,60466.19559030002,,,20.833900451660156,ztfg,ZTF,,16.84379004350244
572588519,60466.19559030002,,,20.8339,ztfg,ZTF,,16.84379705042585
572576627,60466.19715279993,,,21.05109977722168,ztfg,ZTF,,13.78986736777658
572588520,60466.20328699984,21.94187916630148,0.3085374686256921,20.8623,ztfg,ZTF,6.070833660726705,1.7251701121503351
572576628,60466.20328699984,,,20.862300872802734,ztfg,ZTF,,16.408906897586313
572576629,60466.20484950021,,,21.07859992980957,ztfg,ZTF,,13.444975899540534
572588521,60466.21098379977,22.051354943804952,0.34559049070756637,20.8566,ztfg,ZTF,5.48855502417607,1.7470103840767077
572576630,60466.21098379977,,,20.856599807739258,ztfg,ZTF,,16.495294623213788
572576631,60466.212534700055,,,20.968399047851562,ztfg,ZTF,,14.881283172673923
572588522,60466.21868060017,21.74170615386762,0.24495093451134686,20.8493,ztfg,ZTF,7.2999105493244985,1.6469193005354525
572576632,60466.21868060017,,,20.849300384521484,ztfg,ZTF,,16.60656639517661
572576633,60466.22023149999,,,21.024900436401367,ztfg,ZTF,,14.126670823217363
572588523,60466.22971059987,21.977017523994924,0.3199314263793436,20.8458,ztfg,ZTF,5.877504771962634,1.7319110084058609
572576634,60466.22971059987,,,20.845800399780273,ztfg,ZTF,,16.660185784343298
572576635,60466.23126159981,,,21.082199096679688,ztfg,ZTF,,13.400480198238215
572588524,60466.23740739981,21.64275186692568,0.24788618626496606,20.8197,ztfg,ZTF,7.996487325665013,1.8256909348590975
572576636,60466.23740739981,,,20.819700241088867,ztfg,ZTF,,17.06553483179661
572576637,60466.23895830009,,,21.107900619506836,ztfg,ZTF,,13.086989446637547
572588525,60466.24510420021,21.909485126169947,0.31321957508791065,20.8219,ztfg,ZTF,6.2546923017676175,1.8043904739288932
572576638,60466.24510420021,,,20.8218994140625,ztfg,ZTF,,17.03100335016272
572576639,60466.246655100025,,,21.09480094909668,ztfg,ZTF,,13.245843525047004
572588526,60466.25278940005,21.767633165601275,0.2619439282008423,20.8223,ztfg,ZTF,7.127656040272802,1.7196131195325135
572576640,60466.25278940005,,,20.82229995727539,ztfg,ZTF,,17.024721534539296
572576641,60466.25435189996,,,21.105199813842773,ztfg,ZTF,,13.119584300712178
572588527,60466.26048609987,21.818937793476294,0.28376073345469977,20.8411,ztfg,ZTF,6.798684419430189,1.7768585674218353
572576642,60466.26048609987,,,20.841100692749023,ztfg,ZTF,,16.732457204104207
572576643,60466.26203700015,,,21.073200225830078,ztfg,ZTF,,13.512008496990616
572576644,60466.2681828998,,,20.8302001953125,ztfg,ZTF,,16.901292655579947
572588528,60466.2681828998,,,20.8302,ztfg,ZTF,,16.901295695944622
572576645,60466.26973380009,,,21.06329917907715,ztfg,ZTF,,13.635790759104164
572588529,60466.275879600085,21.76213732042493,0.27018402892583854,20.7995,ztfg,ZTF,7.163826708837992,1.7827088700165097
572576646,60466.275879600085,,,20.79949951171875,ztfg,ZTF,,17.386020817973964
572576647,60466.27743060002,,,20.99209976196289,ztfg,ZTF,,14.559957095218587
572588530,60466.28357640002,22.004120117475786,0.34901806191534407,20.779,ztfg,ZTF,5.732604140367624,1.8427886792673562
572576648,60466.28357640002,,,20.77899932861328,ztfg,ZTF,,17.71741135534384
572576649,60466.28512729984,,,21.002199172973633,ztfg,ZTF,,14.42514976569337
572588531,60466.29447920015,21.89404807566958,0.3315489596159749,20.7648,ztfg,ZTF,6.344257032099256,1.937332299789547
572576650,60466.29447920015,,,20.764799118041992,ztfg,ZTF,,17.95065717590826
572576651,60466.29603009997,,,21.076900482177734,ztfg,ZTF,,13.466037114870685
572576652,60466.30090280017,,,20.814899444580078,ztfg,ZTF,,17.141160529543832
572588532,60466.30090280017,,,20.8149,ztfg,ZTF,,17.141151760802778
572576653,60466.30245369999,,,21.121999740600586,ztfg,ZTF,,12.918143476377342
572576654,60466.308599499986,,,20.811599731445312,ztfg,ZTF,,17.193334296917257
572588533,60466.308599499986,,,20.8116,ztfg,ZTF,,17.193330044180815
572576655,60466.31015049992,,,21.048900604248047,ztfg,ZTF,,13.81782723261565
572588534,60466.31628469983,21.99225039838791,0.3310583563873997,20.793,ztfg,ZTF,5.795619175182911,1.7671771006390822
572576656,60466.31628469983,,,20.792999267578125,ztfg,ZTF,,17.490422198443834
572576657,60466.317847200204,,,21.05940055847168,ztfg,ZTF,,13.68484165451105
572576658,60466.32398150023,,,20.823299407958984,ztfg,ZTF,,17.009057010927794
572588535,60466.32398150023,,,20.8233,ztfg,ZTF,,17.009047736062872
572576659,60466.32553240005,,,21.102399826049805,ztfg,ZTF,,13.153461851915834
572588536,60466.33167820005,21.79106889591351,0.28172593306853894,20.8093,ztfg,ZTF,6.975453398530903,1.8099848827598155
572576660,60466.33167820005,,,20.80929946899414,ztfg,ZTF,,17.229799052873368
572576661,60466.33322919998,,,21.132099151611328,ztfg,ZTF,,12.798537325542878
572576662,60466.33936339989,,,20.820999145507812,ztfg,ZTF,,17.04513093947685
572588537,60466.33936339989,,,20.821,ztfg,ZTF,,17.045117524684695
572576663,60466.34091439983,,,21.10700035095215,ztfg,ZTF,,13.097845390263364
572588538,60466.34706019983,21.86229098432306,0.2932736139105897,20.784,ztfg,ZTF,6.532562992745803,1.7645431262080187
572576664,60466.34706019983,,,20.784000396728516,ztfg,ZTF,,17.635989894779822
572588539,60466.35474540014,21.709265812236424,0.28576179341042474,20.7518,ztfg,ZTF,7.521313222616905,1.979582099111589
572576665,60466.35474540014,,,20.751800537109375,ztfg,ZTF,,18.166856476778175
572588540,60466.362430599984,21.518004208587296,0.2193038943219142,20.7874,ztfg,ZTF,8.970121313628733,1.811842073606652
572576666,60466.362430599984,,,20.787399291992188,ztfg,ZTF,,17.580866786102177
572576667,60466.36399309989,,,21.045900344848633,ztfg,ZTF,,13.856063406978988
572576668,60466.3701272998,,,20.749799728393555,ztfg,ZTF,,18.200365460687827
572588541,60466.3701272998,,,20.7498,ztfg,ZTF,,18.200360907707157
572576669,60466.371678200085,,,21.046100616455078,ztfg,ZTF,,13.853507795266617
572588542,60466.3778241002,21.762312056474208,0.30168385941746073,20.7641,ztfg,ZTF,7.162673870747635,1.9902284621310262
572576670,60466.3778241002,,,20.76409912109375,ztfg,ZTF,,17.962234073360918
572576671,60466.37937500002,,,21.093399047851562,ztfg,ZTF,,13.26295758827956
572588543,60466.385509300046,21.616045018757895,0.23531758518046778,20.8076,ztfg,ZTF,8.195623376016366,1.776282575307871
572576672,60466.385509300046,,,20.807600021362305,ztfg,ZTF,,17.2567890981259
572576673,60466.387060199864,,,21.041500091552734,ztfg,ZTF,,13.912332973155836
572588544,60466.39320599986,22.019092978141003,0.3615579803240494,20.7951,ztfg,ZTF,5.654091192205845,1.8828531120755514
572576674,60466.39320599986,,,20.79509925842285,ztfg,ZTF,,17.456625564808213
572576675,60466.39475690015,,,20.93899917602539,ztfg,ZTF,,15.289748070424919
572588545,60466.400891200174,21.741087390559947,0.28230432059452915,20.7097,ztfg,ZTF,7.304071969126174,1.8991455436240674
572576676,60466.400891200174,,,20.709699630737305,ztfg,ZTF,,18.8851373475286
572576677,60466.40244209999,,,20.88909912109375,ztfg,ZTF,,16.008857968860845
572576678,60466.40858800011,,,20.749399185180664,ztfg,ZTF,,18.207081067746127
572588546,60466.40858800011,,,20.7494,ztfg,ZTF,,18.20706740376762
572576679,60466.410138899926,,,20.95549964904785,ztfg,ZTF,,15.059138944952755
572588547,60466.416273099836,21.96214962926033,0.3453292358908622,20.8117,ztfg,ZTF,5.958543967329128,1.8951743768351732
572576680,60466.416273099836,,,20.81170082092285,ztfg,ZTF,,17.19173355424769
572576681,60466.41782409977,,,20.985599517822266,ztfg,ZTF,,14.647388235226847
572576682,60466.42396989977,,,20.78849983215332,ztfg,ZTF,,17.563055233847788
572588548,60466.42396989977,,,20.7885,ztfg,ZTF,,17.563052518731308
572576683,60466.425520800054,,,20.972400665283203,ztfg,ZTF,,14.826537279019025
572576684,60466.43166670017,,,20.74799919128418,ztfg,ZTF,,18.2305731859355
572588549,60466.43166670017,,,20.748,ztfg,ZTF,,18.23055960681065
572576685,60466.43321759999,,,20.945600509643555,ztfg,ZTF,,15.197067629020967
572576686,60466.439363399986,,,20.69499969482422,ztfg,ZTF,,19.14256463075012
572588550,60466.439363399986,,,20.695,ztfg,ZTF,,19.14255925021083
572576687,60466.44091439992,,,20.94099998474121,ztfg,ZTF,,15.261597870739024
572588551,60466.44704859983,21.734641238380735,0.29956069988827927,20.7285,ztfg,ZTF,7.347566148991554,2.0272346527835157
572576688,60466.44704859983,,,20.728500366210938,ztfg,ZTF,,18.56093515656457
572576689,60466.448599500116,,,20.88610076904297,ztfg,ZTF,,16.053128880388407
572576690,60466.45473380014,,,20.735000610351562,ztfg,ZTF,,18.45014381995925
572588552,60466.45473380014,,,20.735,ztfg,ZTF,,18.450154191794727
572576691,60466.45628469996,,,20.83919906616211,ztfg,ZTF,,16.76178916007719
572588553,60467.19637730019,21.937264363778755,0.2545251600669755,20.9717,ztfg,ZTF,6.096691987674617,1.429225162835586
572576692,60467.19637730019,,,20.97170066833496,ztfg,ZTF,,14.836099341286458
572576693,60467.198634299915,,,21.218799591064453,ztfg,ZTF,,11.816263404602108
572588554,60467.20754629979,21.75214857790627,0.2192308885620574,20.9498,ztfg,ZTF,7.230037816042442,1.4598828037620466
572576694,60467.20754629979,,,20.949800491333008,ztfg,ZTF,,15.138393973378193
572576695,60467.20979169989,,,21.269800186157227,ztfg,ZTF,,11.274049194439131
572588555,60467.21871529985,21.971283521308116,0.2880578099363546,20.9666,ztfg,ZTF,5.90862722840442,1.5676240800348482
572576696,60467.21871529985,,,20.96660041809082,ztfg,ZTF,,14.905955925707941
572576697,60467.220960599836,21.480699933259466,0.26012399792671204,21.2846346718652,ztfg,ZTF,9.28367710113524,2.2242117306440368
572588556,60467.229884299915,22.058439427839296,0.27347616350521886,20.9482,ztfg,ZTF,5.452858510539139,1.3734706635588596
572576698,60467.229884299915,,,20.948200225830078,ztfg,ZTF,,15.1607228883084
572576699,60467.2321295999,,,21.269500732421875,ztfg,ZTF,,11.277159085904401
572588557,60467.2321295999,,,21.2695,ztfg,ZTF,,11.277166693314696
572576700,60467.24329859996,,,21.315399169921875,ztfg,ZTF,,10.810364361731217
572588558,60467.252210599836,21.74926825729301,0.21352274398637625,20.9624,ztfg,ZTF,7.249243654552346,1.4256486890300077
572576701,60467.252210599836,,,20.962400436401367,ztfg,ZTF,,14.963728693846308
572576702,60467.25445599994,,,21.31920051574707,ztfg,ZTF,,10.772581630771747
572588559,60467.2633795999,21.85753448709726,0.23758614824769791,20.9281,ztfg,ZTF,6.56124424973181,1.4357638090860259
572576703,60467.2633795999,,,20.9281005859375,ztfg,ZTF,,15.443999028220764
572576704,60467.265625,,,21.264400482177734,ztfg,ZTF,,11.33025820566607
572588560,60467.27454859996,22.019437894100456,0.2711563716161615,20.9353,ztfg,ZTF,5.652295289531052,1.4116282346445217
572576705,60467.27454859996,,,20.935300827026367,ztfg,ZTF,,15.341918424091016
572576706,60467.27679400006,,,21.31329917907715,ztfg,ZTF,,10.831293602748884
572588561,60467.285717600025,21.73188675996255,0.20345363011763698,20.9325,ztfg,ZTF,7.366230357208358,1.3803410993286738
572576707,60467.285717600025,21.459600749987615,0.21698799729347226,21.460397260372208,ztfg,ZTF,9.465851783752443,1.891782011350401
572576708,60467.287963000126,21.686800440789735,0.29166498780250544,21.366475483754837,ztfg,ZTF,7.678560733795171,2.0627177328604205
572588562,60467.296875,20.505757632311106,0.06820046954460261,20.9208,ztfg,ZTF,22.787513926241306,1.4313966345720608
572576709,60467.296875,20.49712973054754,0.10015856474637982,21.33729528825962,ztfg,ZTF,22.969318389892596,2.118906925137282
572588563,60467.30804400006,21.79525238048182,0.23009716070943453,20.9236,ztfg,ZTF,6.948627772571962,1.4726040398106743
572588564,60467.319213000126,21.954832351301,0.26917773204641016,20.9214,ztfg,ZTF,5.998836972410291,1.487242779666978
572588565,60467.3303704001,22.11723361008864,0.3024338288732645,20.9131,ztfg,ZTF,5.165430897296437,1.4388403345153593
572588566,60467.341539400164,21.802424153745655,0.22770135805237043,20.9085,ztfg,ZTF,6.90288023593911,1.4476768825686834
